Thermal stability of nano-scale ferroelectric domains by molecular dynamics modeling

Ultra-dense domain walls are increasingly important for many devices but their microscopic properties are so far not fully understood. Here we use molecular dynamic simulations to study the domain wall stability in the prototypical ferroelectric BaTiO3 combining core-shell pair potentials and a coarse-grained effective Hamiltonian. We transfer the discussion of the field-driven nucleation and motion of domain walls to thermally induced modifications of the wall without an external driving force. Our simulations show that domain wall dynamics and stability depend crucially on microscopic thermal fluctuations. Enhanced fluctuations at domain walls may result in the formation of critical nuclei for the permanent shift of the domain wall. If two domain walls are close - put in other words, when domains are small - thermal fluctuations can be sufficient to bring domain walls into contact and lead to the annihilation of small domains. This is even true well below the Curie temperature and when domain walls are initially as far apart as 6 unit cells. Such small domains are, thus, not stable and limit the maximum achievable domain wall density in nanoelectronic devices.

==> data/cluster_size_log_fit_260K.dat <==
cluster_size log_freq_data log_freq_fit
1 0.09224408655295514 0.08623436239116233
2 0.06355017588645238 0.0628357911185542
3 0.03559731511306019 0.03943721984594607
4 0.011966385015238924 0.01603864857333795
5 -0.009936166100503064 -0.007359922699270174
6 -0.03361062736176016 -0.030758493971878312
7 -0.05167937050177038 -0.05415706524448642
8 -0.07332739270976879 -0.07755563651709456
9 -0.10104371018733568 -0.1009542077897027


==> data/cluster_size_log_fit_280K.dat <==
cluster_size log_freq_data log_freq_fit
1 0.11468483792749469 0.1050517656610401
2 0.08750125438645635 0.08470766809944918
3 0.06196925166182005 0.06436357053785825
4 0.04092820656618992 0.044019472976267335
5 0.020177517974667897 0.023675375414676417
6 4.5800714646394154e-05 0.0033312778530854847
7 -0.02306232850563648 -0.017012819708505433
8 -0.04021110417253229 -0.03735691727009635
9 -0.06351785518777511 -0.05770101483168727
10 -0.07498621330722341 -0.07804511239327819
11 -0.08881498718873355 -0.0983892099548691
12 -0.11680363200189443 -0.11873330751646005


==> data/cluster_size_log_fit_300K.dat <==
cluster_size log_freq_data log_freq_fit
1 0.13776609999070047 0.13088074488130957
2 0.11221484473570592 0.11056877750679583
3 0.08767071528761945 0.09025681013228207
4 0.0668531545043179 0.06994484275776831
5 0.04813603213778204 0.04963287538325456
6 0.027112453462373277 0.029320908008740793
7 0.006694993218786435 0.009008940634227053
8 -0.014650088873123388 -0.011303026740286715
9 -0.03765904191394889 -0.03161499411480048
10 -0.05363392792630367 -0.05192696148931422
11 -0.06406460563460839 -0.07223892886382799
12 -0.08467683127572452 -0.09255089623834176
13 -0.10706440371909468 -0.1128628636128555
14 -0.13225871855776672 -0.13317483098736924
15 -0.16198607654101607 -0.15348679836188303


==> data/cluster_size_log_fit_320K.dat <==
cluster_size log_freq_data log_freq_fit
1 0.16251684902988317 0.15626359183624977
2 0.1389696487209902 0.13735194718227162
3 0.1161829406246715 0.11844030252829348
4 0.0969584012252178 0.09952865787431532
5 0.07872535570652608 0.08061701322033717
6 0.05941077364122859 0.061705368566359026
7 0.04076050943057817 0.04279372391238087
8 0.022322531926170244 0.023882079258402716
9 0.005553384949562044 0.004970434604424562
10 -0.013177612487373556 -0.013941210049553593
11 -0.03145492177282354 -0.03285285470353175
12 -0.0510913861734503 -0.051764499357509874
13 -0.07202246536187144 -0.07067614401148803
14 -0.09054167934882866 -0.08958778866546618
15 -0.10296339180577924 -0.10849943331944434
16 -0.12899088268969539 -0.1274110779734225
17 -0.14666066733978908 -0.14632272262740065


==> data/collected_profiles_v4.dat <==
unitcell 180K 190K 200K 210K 220K 230K 240K 250K 260K 270K 275K 280K 290K 300K 309K 310K 320K 324K 325K 330K 340K 350K 360K 370K
0 -0.157603508 -0.1531390766 -0.15724491 -0.1458747741 -0.1413496109 -0.1855469821 -0.18410339 -0.1815710027 -0.1796969842 -0.1763815134 -0.1750977723 -0.1732995968 -0.1695474252 -0.1622013854 -0.1559214122 -0.1539276957 -0.141986531 0.0148923957 -0.0015308013 0.070464519 -0.0177174656 0.001253865 0.0016318495 -0.0029468852
1 -0.1685895721 -0.1644199624 -0.1688939144 -0.159593734 -0.1561709718 -0.1983800502 -0.1970197904 -0.1952217216 -0.1938183933 -0.1918859985 -0.1906929331 -0.1895828023 -0.1865659304 -0.1829935407 -0.1796208861 -0.1792683066 -0.1730776956 -0.1507178577 -0.1507924897 -0.1176745258 -0.1214301992 0.0032168707 -0.0021712315 -0.0024791227
2 -0.1687902959 -0.1646546627 -0.1691047722 -0.1600701648 -0.1563259597 -0.1986006977 -0.1973084527 -0.1957438534 -0.1941030352 -0.1921198299 -0.1909711642 -0.1899789901 -0.1871343475 -0.1838763723 -0.1806420679 -0.1804763043 -0.1754269033 -0.1713344633 -0.1706704551 -0.1604231634 -0.1536961682 0.0012395632 -0.0012869591 -0.0017665331
3 -0.1688394312 -0.1648807319 -0.169198295 -0.1599222137 -0.1566966223 -0.1988559152 -0.1975115431 -0.1957990582 -0.1941979978 -0.1921881079 -0.1911467204 -0.1902659026 -0.1868596996 -0.1841196705 -0.1807686924 -0.180352899 -0.1751687701 -0.1719672249 -0.1718641961 -0.1675462663 -0.1569582238 0.0027482167 0.0011404602 0.00067934376602
4 -0.1687000031 -0.164853157 -0.1689323475 -0.160078969 -0.1568847515 -0.1988553048 -0.1974082895 -0.1956653119 -0.1938930833 -0.1923054815 -0.1912102823 -0.1901083245 -0.1872503122 -0.1840769382 -0.1809505972 -0.1800061912 -0.17530894 -0.1719492161 -0.1717017564 -0.1683303822 -0.1572181898 0.002407289 0.0023985475 0.001485923
5 -0.1686504165 -0.1647205816 -0.1689899276 -0.1602470951 -0.1566323955 -0.1987402925 -0.1973752196 -0.1957891389 -0.1943105931 -0.1924469009 -0.1913070414 -0.1900316319 -0.1874034978 -0.1841075181 -0.1808060638 -0.1802195038 -0.1753357183 -0.1725701287 -0.1719769248 -0.1684981845 -0.1572566788 6.0458021138e-06 0.0019151201 -0.0013902367
6 -0.1686602104 -0.1647021181 -0.1690434398 -0.1600388452 -0.1570421893 -0.1988056981 -0.1973142049 -0.195828736 -0.1944155771 -0.1923979041 -0.191068181 -0.189930427 -0.1872099268 -0.1837182474 -0.1806546697 -0.1802692759 -0.1756225477 -0.1725607214 -0.1720607432 -0.1684336869 -0.1575450383 -0.001335887 0.0026889217 -0.00067880979183
7 -0.1687383027 -0.1645776469 -0.1690414055 -0.1600108827 -0.1565592579 -0.1987733874 -0.1974991598 -0.1957779674 -0.1940788742 -0.1923545847 -0.1910653702 -0.1900817656 -0.1873225876 -0.1839107377 -0.1804924694 -0.180259744 -0.1752397712 -0.1729007552 -0.1720202092 -0.1677054891 -0.156815217 -0.0020763238 0.00085771623038 0.00044373701654
8 -0.1686751548 -0.1648612099 -0.1688321396 -0.1601379508 -0.1567105698 -0.1987999614 -0.1975109883 -0.1957527061 -0.1940990957 -0.1922915817 -0.1911916766 -0.1900066339 -0.1871779232 -0.1840946046 -0.1808089181 -0.1802191652 -0.175181248 -0.1724666083 -0.1720148105 -0.1682587603 -0.1570912621 -0.0012368754 0.0031398616 -0.00037950317193
9 -0.1687088538 -0.1646827196 -0.1689990155 -0.1599979354 -0.1568417946 -0.1987407199 -0.1974611662 -0.1957348686 -0.1941414597 -0.1923705603 -0.1910758994 -0.190073309 -0.1872915284 -0.1841830032 -0.1805696787 -0.1803247674 -0.1753578502 -0.172954859 -0.1714602653 -0.1683812572 -0.1568869545 -0.0010935281 0.0016771359 0.001371774
10 -0.1688991459 -0.1647190166 -0.1690751887 -0.1600960318 -0.1569943931 -0.1988277404 -0.1972529855 -0.1957410775 -0.1942417036 -0.1922440741 -0.1910491519 -0.1902435894 -0.1870508152 -0.1839022887 -0.1808324808 -0.1801769213 -0.1751844365 -0.172283527 -0.1719246844 -0.1685110691 -0.1573149356 -0.0014404385 0.0032912065 0.0012538115
11 -0.1686593169 -0.1645364844 -0.1687859419 -0.1602201078 -0.1569769606 -0.1986610708 -0.1974357034 -0.195642837 -0.1944375234 -0.1923477245 -0.1910768889 -0.1899217829 -0.1868596381 -0.1837922541 -0.1803622993 -0.1803557176 -0.174909812 -0.1728762212 -0.1719877432 -0.1686262358 -0.1579794996 -0.00018340637712 0.0040261044 0.0024046589
12 -0.1685979829 -0.1648486353 -0.1687324323 -0.1599745702 -0.1566860511 -0.1987785141 -0.1973771833 -0.1957612599 -0.1941504235 -0.1923559543 -0.1911372223 -0.1900319092 -0.1872024008 -0.1839096235 -0.1806728951 -0.1802569786 -0.1748651027 -0.1727194547 -0.1717738326 -0.1682101486 -0.1569608141 0.0010406689 0.0016660979 0.00091508188169
13 -0.1687441244 -0.1648235273 -0.1687712166 -0.160150307 -0.1566347351 -0.1988850003 -0.1973751582 -0.1957843684 -0.1941987214 -0.1923766723 -0.1911250353 -0.1898737474 -0.1873003387 -0.1838408668 -0.1810340928 -0.1805948427 -0.1755915909 -0.1717007806 -0.1721801169 -0.1691076358 -0.157502447 -0.0010679843 0.0032731559 0.00086342586573
14 -0.1686525158 -0.1647381206 -0.1690095637 -0.1600716361 -0.1565959832 -0.1987858481 -0.1974378888 -0.1957848839 -0.1938345078 -0.1922933034 -0.191117434 -0.190059499 -0.1872862119 -0.1837301538 -0.1811227236 -0.1802102419 -0.1751507018 -0.1721763906 -0.172368732 -0.1687934803 -0.1568885924 -0.0003054511794 0.00079665446264 0.00095828692368
15 -0.168686586 -0.1649431625 -0.1691002879 -0.1600452867 -0.1567368353 -0.1989360486 -0.197472393 -0.1957202172 -0.1940290928 -0.1923454099 -0.1912893326 -0.1899195112 -0.1873925638 -0.1842438933 -0.1809078312 -0.1796963046 -0.1752650195 -0.1727671725 -0.1720731654 -0.1687069788 -0.1564007834 -0.0029903716 0.0018091299 -0.0013385411
16 -0.168792502 -0.1646491786 -0.1688747173 -0.1599128545 -0.1566084963 -0.1987928591 -0.1974730065 -0.1958747374 -0.1943381996 -0.1923432572 -0.1912106909 -0.1899800291 -0.1873123406 -0.1842055842 -0.1811488568 -0.1803651955 -0.1751935003 -0.1728259525 -0.1722528946 -0.1678385934 -0.1569589827 -0.0014313538 -0.0026171144 -0.00022014106362
17 -0.1687210114 -0.1648062692 -0.168790291 -0.16013316 -0.1565848074 -0.1987265101 -0.1974511022 -0.1959300898 -0.1942287732 -0.1923332059 -0.1910643414 -0.1900928501 -0.1873180114 -0.1839619469 -0.180572441 -0.1805739448 -0.1748503558 -0.1722533611 -0.1719505495 -0.1680655139 -0.1569014471 8.0922751027e-05 0.00090831219995 -0.0013477477
18 -0.1687454368 -0.1646378971 -0.1687685554 -0.1600164352 -0.1571567466 -0.1987116563 -0.1974667453 -0.1957574226 -0.1941150818 -0.1923033204 -0.1911582289 -0.1902263266 -0.1872390294 -0.1839551371 -0.1807746438 -0.1802509156 -0.1752115909 -0.1719095698 -0.1719854352 -0.1679094699 -0.1567487278 -0.00062535091875 -0.00055634783117 0.0028262095
19 -0.1686486069 -0.1647421337 -0.1689423815 -0.1598307505 -0.1567240133 -0.1987851137 -0.1973047748 -0.1958076294 -0.1940874087 -0.1921598277 -0.1910134142 -0.1899688628 -0.1870441365 -0.1839199204 -0.1808554739 -0.1799053147 -0.1752511751 -0.1725264482 -0.1717989325 -0.1676671937 -0.1574351424 -0.0019096248 -0.00026322698396 0.002466411
20 -0.1689061296 -0.1647855135 -0.1689879158 -0.160035879 -0.1566717292 -0.1987228165 -0.1973628446 -0.1959216265 -0.1941414637 -0.1922452605 -0.1910652697 -0.1900943915 -0.1870760994 -0.1840639544 -0.1807535008 -0.1801930927 -0.1751654065 -0.1720647189 -0.171849774 -0.1682696571 -0.1569507838 -0.0015123053 0.0004718839984 0.00090485087269
21 -0.1687642397 -0.1647036968 -0.1689748848 -0.1600478388 -0.1568237096 -0.1987120735 -0.1973865737 -0.1957590954 -0.1942242883 -0.1922887824 -0.1911271844 -0.1898047618 -0.187148731 -0.1840504107 -0.1808915471 -0.1803955918 -0.1753056672 -0.1716530703 -0.1707891945 -0.1672298562 -0.1551414788 -0.0018663971 -0.0021372813 -0.0013896627
22 -0.1685510344 -0.1645203371 -0.1688635102 -0.1597784284 -0.1564223203 -0.1983593479 -0.1968876358 -0.1955098052 -0.1938123881 -0.1917065912 -0.1907213174 -0.1894085165 -0.1867349296 -0.1833438304 -0.1790607898 -0.1751373421 -0.1732087001 -0.1580938733 -0.1604539365 -0.1593503407 -0.1376469298 0.00091715831602 -0.0027763179 -0.00054411494773
23 -0.1579807634 -0.1536774145 -0.1568289198 -0.1468649684 -0.141895585 -0.1855748114 -0.1837495273 -0.1818620214 -0.1800774934 -0.1767678132 -0.1752779077 -0.1731569346 -0.1682604077 -0.1635932094 -0.1534281187 -0.1034684817 -0.1470681142 -0.0414396913 -0.0702546626 -0.0878746768 -0.0746226917 -0.00028299993672 -0.0043620713 -0.0014321919
24 0.1574764114 0.1528622851 0.1572604079 0.1463334783 0.1402625658 0.1856483699 0.1840240461 0.1820416 0.1796315296 0.1769211651 0.1747256472 0.1732493826 0.1696847071 0.1625413706 0.1485912758 0.1590851238 0.0677175739 0.145755393 0.0908415298 0.0556289295 0.0318418066 0.00064862784454 -0.0041521283 0.0020443657
25 0.1685423754 0.1645662397 0.1690109184 0.1596436026 0.1562019505 0.1982547908 0.1968272482 0.1954320188 0.1937707142 0.1916832572 0.1906089871 0.1893859053 0.1867390053 0.1831692671 0.1791309872 0.1796294904 0.1664012218 0.170335052 0.1631425579 0.1543990974 0.1292468918 -0.002571909 -0.0015088057 0.0024148493
26 0.1686943139 0.164689419 0.1691065234 0.1601025947 0.157118375 0.198673108 0.1973179378 0.1956225376 0.1941589301 0.1923849433 0.1908226883 0.1899175974 0.1870220777 0.1837312843 0.1806628202 0.1805048738 0.1749826405 0.1727855398 0.1713854545 0.1665982199 0.1536478877 -0.0018588139 -0.00062015386409 0.00081985335695
27 0.1687021959 0.1647175548 0.1691944687 0.1601163335 0.1567107828 0.1987900746 0.1974940647 0.1957227394 0.1940412158 0.1922556998 0.1910419303 0.1900761667 0.1868844011 0.1840324513 0.1807622438 0.1799453364 0.1753015044 0.1727390912 0.1708143315 0.1675810339 0.1565267378 -0.0013184335 -0.0002467481014 -0.0022027196
28 0.1685944195 0.1647186754 0.1690995738 0.1598151878 0.1570246409 0.1988851922 0.1974745569 0.1957376025 0.1938961243 0.1922255609 0.1911336432 0.1900566607 0.1872857682 0.1838705403 0.1805271851 0.1799328052 0.1752283147 0.1724936189 0.1717710107 0.1681209422 0.1575513315 -0.0024656532 -0.00075252181449 0.00014181704577
29 0.1685995709 0.1647237621 0.168888908 0.1599728844 0.1569362122 0.1987460671 0.1973113747 0.1957809233 0.194120725 0.1922717406 0.191211461 0.1901488797 0.1874585154 0.1839338461 0.1809666001 0.1802216155 0.1751381135 0.1728874712 0.1717118681 0.1682543189 0.1581204853 0.0010179184 -8.0494833085e-05 0.0021132663
30 0.1687321124 0.1648063087 0.1689751684 0.1600139608 0.1565283024 0.1988065959 0.1972909372 0.195742374 0.1942035625 0.1921636536 0.1912007753 0.1899964326 0.1872236811 0.1839293186 0.1806115671 0.1799187879 0.1751001041 0.1724690366 0.1715937742 0.1685941581 0.1575377604 -0.00087774759364 -0.0032507498 0.0014155405
31 0.1686214393 0.1647609771 0.1688715261 0.1597417534 0.1568954755 0.1986857264 0.1974484851 0.1958344006 0.1942003134 0.1923559283 0.1912264565 0.1900416151 0.1869336574 0.1843113575 0.1809353578 0.1801732363 0.1751522664 0.1723712893 0.1723663721 0.168351703 0.1578888122 -2.0465382406e-05 -0.0050007581 0.0038274004
32 0.1686662108 0.1647438272 0.1689398149 0.1601349641 0.1568829721 0.1988377997 0.19772835 0.1957857916 0.1940315044 0.1923836814 0.1911163142 0.1899131184 0.187241383 0.1839579177 0.1804258418 0.1805037353 0.1757404407 0.1726885913 0.171992216 0.1687558988 0.1577093801 -0.0010664878 -0.0025610152 0.0016967151
33 0.168496953 0.1645992134 0.1688554305 0.1599764361 0.1568318503 0.1987346167 0.197411121 0.195799715 0.1941947349 0.192338111 0.1911111493 0.1901398205 0.1872973039 0.1842229781 0.1807395641 0.1806641347 0.1753997411 0.1723579581 0.1721979066 0.168807917 0.1573599386 -0.00098439103258 -0.00034005773176 0.0016308675
34 0.1686881949 0.1647789842 0.1688564791 0.1598534214 0.1570925538 0.1988298195 0.1974690177 0.195942517 0.1940621247 0.1922643469 0.1912070606 0.1900094289 0.1871105074 0.1841089911 0.1810167143 0.1805241587 0.1752091561 0.1723689776 0.1724377779 0.1681067285 0.1563452229 -0.001929982 0.0023748966 0.0010713208
35 0.1687287705 0.1647561026 0.169012004 0.1599214297 0.1570583404 0.1986231724 0.1974259061 0.1957342087 0.1942513567 0.192296148 0.191413929 0.1903225025 0.1873467923 0.1843593117 0.1807375711 0.1803189588 0.1752220851 0.1721722719 0.1717730676 0.1678652373 0.1570117176 0.00011803605498 0.0015043111 0.0028570078
36 0.168653192 0.1646429037 0.168936465 0.1600228388 0.1570306699 0.1988947235 0.1973712514 0.1959303761 0.1942788322 0.1922854183 0.1910771099 0.1898789281 0.1872534831 0.1840072559 0.1812816114 0.1802538732 0.1756729509 0.1727454435 0.1724115399 0.1679717052 0.1570791594 0.00030129885419 0.001344079 0.0019027003
37 0.1686912463 0.1647357192 0.1689250265 0.1600855764 0.1567501739 0.1988290912 0.1975024351 0.1958939784 0.1940625716 0.192203419 0.1912235196 0.1899611041 0.1872714235 0.1839338934 0.1810505119 0.1804811884 0.1758261239 0.1725309367 0.1724198267 0.1682395756 0.1574591515 0.0018180734 0.0018923727 4.3135191495e-05
38 0.168790951 0.1648322249 0.1688431464 0.1599971556 0.1566741688 0.198748184 0.1973956367 0.195699055 0.1941245181 0.1924199899 0.1911965294 0.1899184526 0.1873407872 0.1840147155 0.1811011486 0.1803004203 0.1747431193 0.1723161781 0.172162585 0.1681705562 0.1574543895 0.0015716399 0.0019291939 -0.0018205729
39 0.1686356316 0.1646047578 0.1688804268 0.1599765173 0.1566807809 0.198713844 0.1975738589 0.1957399756 0.19433422 0.1922261034 0.1911865395 0.1899571386 0.1871910969 0.1839645268 0.1809385716 0.180161636 0.1751538326 0.1723667318 0.1714876095 0.1681848983 0.1573589472 0.0047204012 0.0017394452 -0.0014659447
40 0.1687328695 0.1649554431 0.1688718679 0.1600410731 0.1564535621 0.1988293038 0.1974089872 0.195590797 0.1942661591 0.1922445993 0.1909987053 0.1897345376 0.1872070548 0.1839939909 0.1805397612 0.180248553 0.1753898697 0.1724094323 0.1723228435 0.1682765263 0.1574754664 0.0024910487 0.0013891508 -0.00262778
41 0.1686440834 0.1649283767 0.1689807758 0.1599612923 0.1569656469 0.1988575439 0.1974494574 0.1957334435 0.1942520412 0.1923158479 0.191081885 0.1899277114 0.1874840381 0.1839459421 0.1803312441 0.1802878723 0.1755789664 0.172489095 0.1716747662 0.1681622036 0.1565571275 -0.00079341835727 0.0027749229 -0.0017714553
42 0.1686207506 0.1647335381 0.1690137397 0.1599779032 0.1568388892 0.1985723676 0.1975607669 0.1958158647 0.1943250458 0.1922109399 0.1910672908 0.1899741381 0.1870816117 0.1840672712 0.1810098903 0.1805472925 0.1751409752 0.1724838143 0.1717414472 0.1680956853 0.1565301322 0.00019295829675 0.0034061419 -0.0026008203
43 0.1687745315 0.1648268678 0.1690930322 0.1599482921 0.1567610622 0.1985567376 0.1976035335 0.1956717073 0.1941615826 0.1921964288 0.1909557545 0.189993777 0.1870039088 0.1841083232 0.1807052687 0.1804331304 0.1750535593 0.1725512299 0.1721355845 0.1682956142 0.156940782 0.00041956076738 0.003827853 -0.0015346802
44 0.1685997028 0.1647365933 0.1691405716 0.1601965304 0.1569153802 0.1986877587 0.1973491379 0.1957868185 0.1941648478 0.1921750592 0.191010722 0.190135485 0.1874584707 0.1839439401 0.1808441053 0.1800176735 0.1756297558 0.171874861 0.1717292735 0.1685852669 0.157088084 -0.0028215506 0.0010543403 -0.0026783845
45 0.16869021 0.1648543963 0.1690128864 0.1601788313 0.1569750687 0.1986718985 0.1972122178 0.1954808649 0.1940484695 0.1921130212 0.1912167527 0.1898060672 0.18719157 0.1840598459 0.1805602522 0.1802355965 0.1746613059 0.1721377407 0.1719352269 0.1681592066 0.1563538012 -9.681911285e-05 0.0021409212 -0.0034164101
46 0.1686105118 0.1644749247 0.168705033 0.1596721289 0.1563738039 0.1983012554 0.1968928999 0.1953359203 0.1938695528 0.1917191824 0.1906690085 0.1893928833 0.1866709137 0.1827495965 0.1789712703 0.178704115 0.1700867857 0.1708971781 0.1702183493 0.1671327792 0.1458651652 0.00184183 0.0026026706 -0.0023794364
47 0.1582143891 0.153269758 0.1566137692 0.1470407819 0.1406455212 0.1854249818 0.1835942972 0.1818816426 0.1793764789 0.176870306 0.1753954014 0.1732812671 0.1684976943 0.1598396355 0.1450948112 0.1511725219 0.1042177862 0.149104193 0.1503496876 0.1562113545 0.091198085 0.00067205248854 0.0035662957 -0.0022009407


==> data/correlation_atomistic_4L_336K.dat <==
time_in_ps corr_1_2 corr_1_4
1.2 0.2852405707411369 -0.0588677898042532
2.4 0.2613528087173128 -0.1067326202413254
3.6 0.3081632503262031 -0.102359029426077
4.8 0.3868406416882403 -0.0930846596102798
6.0 0.2902772983703177 -0.0310951625861406
7.199999999999999 0.3148317997535058 0.009068574192376
8.4 0.3557588327552356 0.0113578153767289
9.6 0.3245928601220347 0.0015884849846768
10.8 0.2494572711833534 -0.1026340690031871
12.0 0.2739074647180127 -0.0069684766492053
13.2 0.405835928316933 0.0216681242959776
14.4 0.4981580707490327 -0.0595175243162484
15.6 0.3948987188929428 -0.0202006591201193
16.8 0.472384700426573 0.1504279134614792
18.0 0.6473943851476145 0.2627740432021376
19.2 0.6993774495150686 0.47628825945959
20.4 0.7992136824111644 0.5927229860241401
21.6 0.8798832924284865 0.6143012229078274
22.8 0.8878505296564861 0.5811123738437921
24.0 0.873037943015643 0.5429336759723765
25.2 0.921434345302057 0.6479477376568337
26.4 0.9111337925277034 0.6670278075181272
27.6 0.9092643348946278 0.6991028037802614
28.8 0.8830883480436641 0.751185973155524
30.0 0.9032141327151209 0.7623202850254905
31.2 0.9000515147422957 0.740850893171234
32.4 0.928174426765746 0.7168246459785498
33.6 0.91064246988055 0.7060661231052624
34.8 0.9412056569819666 0.6770623729816472
36.0 0.9414204003983822 0.6619952799041545
37.2 0.9042390437680548 0.6142803545029814
38.4 0.9063063387352835 0.6207704563904707
39.6 0.9084127598434044 0.562681719986219
40.8 0.9537412814048988 0.4889031762862754
42.0 0.9341361855006484 0.390011566207929
43.2 0.953778269971255 0.4529722705465288
44.4 0.9352951214107328 0.3965711146522517
45.6 0.8970626573022952 0.3890418481435815
46.8 0.9315434638900064 0.4212006001438045
48.0 0.9396221546169834 0.426256806627234
49.2 0.9089186630286036 0.471772270476084
50.4 0.9063628856418866 0.3626183674896353
51.6 0.8862863632245509 0.4601974838160768
52.8 0.9077938571345175 0.3917719011810628
54.0 0.909067678539359 0.3781250548595548
55.2 0.8123346253776574 0.3412394057106286
56.4 0.8540329074934967 0.164350351102064
57.6 0.8494460432006617 0.3040531977142854
58.8 0.7805397600126194 0.1868129703641122
60.0 0.4401667956918142 0.0230138239132043
61.2 0.6820737851736367 0.0634783182304433
62.4 0.2546053126607924 0.0266543808094177
63.6 0.2768329937301693 -0.0178027665242817
64.8 0.2677667587626238 0.0209475873430008
66.0 0.3208669963282148 0.0413698123161373
67.2 0.2476773045277784 0.0211295417598439
68.39999999999999 0.3490869059248487 0.0092926913034649
69.6 0.3076070606392097 -0.019324528527918
70.8 0.2850950889581202 0.0029262664428778
72.0 0.355900723157438 0.0402065035632207
73.2 0.24176369826321 0.0164377113710337
74.39999999999999 0.2309644918972085 0.0566165490274124
75.6 0.2689130571436535 0.0085182244875843
76.8 0.3042079715745313 0.0498064996105026
78.0 0.2691883970793512 0.0417136537970747
79.2 0.3014780796724841 0.0016022284374866
80.39999999999999 0.2671865387288801 0.0193346599090117
81.6 0.2582506830111724 -0.0036088440408466
82.8 0.3094503450762195 0.0600002541854295
84.0 0.2093689497523808 -0.0180614952438198
85.2 0.3069020989142893 0.1156216526402557
86.39999999999999 0.1916638595334826 0.0107338164922958
87.6 0.3055771515246439 -0.0004659358513602
88.8 0.2566374069984779 -0.024774286745099
90.0 0.2524615722931668 -0.0277617290092501
91.2 0.2931847164805206 -0.0278490174780731
92.4 0.3003698052381254 0.0339989145482955
93.6 0.2225853682506614 0.0229147312264687
94.8 0.2866507919413377 0.0658137543876765


==> data/dw_Pz_static_v4.dat <==
position setup0 setup1 setup2
0 -0.2244766602 -0.2244522941 -0.2299093811
1 -0.2364793314 -0.2364499441 -0.2347121983
2 -0.2367465513 -0.2367234473 -0.2365721536
3 -0.2367527076 -0.2367415382 -0.236733631
4 -0.2367605484 -0.236764807 -0.2367181489
5 -0.2367624939 -0.2367646562 -0.2367337573
6 -0.2367584268 -0.2367414259 -0.2365714569
7 -0.2367491737 -0.2367251524 -0.2347145175
8 -0.23647164 -0.2364445591 -0.2299049321
9 -0.2244506655 -0.2244769532 -0.000630479491
10 0.2244863055 0.2244438465 0.22990101
11 0.2364709262 0.2364535183 0.2346766123
12 0.2367464518 0.236722894 0.2365844857
13 0.2367633987 0.2367419543 0.2367323532
14 0.2367623257 0.2367648058 0.2367181582
15 0.2367613087 0.2367645137 0.2367323669
16 0.2367496673 0.2367417007 0.236583794
17 0.2367337109 0.2367247399 0.2346790138
18 0.2364713254 0.2364482771 0.2298966974
19 0.2244583818 0.2244683411 -0.00069535059992


==> data/dw_energy_180deg_Heff_extracted.txt <==
temp gamma
195.076 0.012334
200.168 0.012293
205.109 0.01262
210.05 0.013028
215.092 0.013069
219.832 0.013355
224.975 0.013355
230.118 0.014049
234.958 0.014294
240.101 0.01507
245.042 0.015356
250.185 0.016377
255.126 0.017561
260.269 0.018868
265.109 0.021074
270.05 0.023932
274.992 0.026709
280.185 0.030099

==> data/dw_energy_180deg_head2tail.dat <==
temperature gamma error
1.800000000000000000e+02 4.521547235592672000e-03 8.130601884423759376e-03
1.900000000000000000e+02 6.990579066827005104e-03 8.284251141788727749e-03
2.000000000000000000e+02 2.144598518029441556e-02 8.800459184400491464e-03
2.100000000000000000e+02 -3.502066342747907715e-04 9.307139653599699400e-03
2.200000000000000000e+02 -1.050092769997031661e-01 9.957040721020294152e-03
2.300000000000000000e+02 9.668834163461514572e-03 9.633730927456576887e-03
2.400000000000000000e+02 1.396164263841885578e-02 1.054521664822145183e-02
2.500000000000000000e+02 1.484773190449147594e-02 1.065672823119543332e-02
2.600000000000000000e+02 1.252714651063926467e-02 1.130380172664064570e-02
2.700000000000000000e+02 8.807621792413929465e-03 1.052345824857806901e-02
2.750000000000000000e+02 6.239854422649215512e-03 1.164710238913058832e-02
2.800000000000000000e+02 1.021140782219710601e-02 1.171580680702686769e-02
2.900000000000000000e+02 9.744794475684496332e-03 1.257062192133710267e-02
3.000000000000000000e+02 1.117208488214649527e-02 1.197242988116166765e-02
3.100000000000000000e+02 2.524554487458303964e-02 1.213036946525061603e-02
3.200000000000000000e+02 1.796660828145726224e-02 1.357219519057273685e-02
3.250000000000000000e+02 1.839423352869788697e-02 1.369000602755109618e-02
3.300000000000000000e+02 2.708193153061183925e-02 1.315487675562610100e-02
3.400000000000000000e+02 2.751406035367595648e-02 1.511430779365296670e-02
3.500000000000000000e+02 1.548794737620031170e-01 1.510102810563494248e-02
3.600000000000000000e+02 6.275883029237191123e-03 1.509024350440505563e-02
3.700000000000000000e+02 1.020776207033998947e-02 1.436410929287736289e-02


==> data/dw_profile_Heff.dat <==
plane 250 260 270 280 285 290 295
0 -24.239806006914918 -19.866038987214235 -17.21877302200929 0.08832515419679488 -17.92476686593925 1.1048575823220432 -0.13587896267929175
1 -28.292893924551734 -26.779868853363013 -24.990345383324073 -14.911249449225023 -21.79510245579597 -4.848763408317201 -0.07208503375707563
2 -28.4892585254784 -27.33782946026624 -25.9000954382772 -22.586311891384394 -22.281933330144465 -9.99387594823082 -0.15645430061530863
3 -28.4390255673038 -27.437188035755337 -25.945295048879526 -23.805309401849396 -22.561513168590533 -13.420059865476924 -0.016258685975965397
4 -28.473388177790184 -27.44527491969149 -25.96497902136524 -23.988238816282905 -22.686980710369387 -15.436842526729222 0.011482729240503503
5 -28.478721430178766 -27.42168229762215 -25.98935524089046 -24.036705631698783 -22.684288487903235 -16.546023462181207 -0.07008456976276249
6 -28.474110256309388 -27.466939692082843 -25.969494511317038 -24.10419190522906 -22.707814208128937 -16.752730055494073 0.010320350903116044
7 -28.52142985341155 -27.470801323622 -25.97945157092805 -24.06825924359457 -22.713309167436762 -17.030029848349695 -0.21833444133077426
8 -28.538145427347555 -27.44234497047719 -25.90652878107979 -24.105904328773452 -22.72658583281275 -17.08555870812989 -0.4024356816526613
9 -28.55912909722574 -27.39775351850599 -25.983699343650084 -24.053536114220066 -22.56941099165166 -16.97222160211052 -0.38769728239922713
10 -28.516262372586265 -27.419503648421966 -25.959546789401767 -24.06499028109712 -22.633641485313774 -17.004325478923814 -0.41292531948687183
11 -28.504266399645513 -27.45136946892139 -25.97970291972646 -24.08948085993139 -22.547890239485266 -17.05228564195409 -0.5642555320982959
12 -28.511404683549213 -27.457010206138076 -25.92716047475601 -24.10286749040668 -22.618374352770672 -16.977706894156864 -0.5043277387802457
13 -28.534934797984686 -27.537519599141064 -25.96362857085003 -23.959379294392406 -22.671831562358417 -16.87280623146024 -0.6115818303703467
14 -28.490148133244787 -27.48479973795145 -25.945808622145496 -23.95254322226511 -22.576031857355854 -16.905443125917706 -0.4455659490226371
15 -28.47222766699194 -27.51630061933011 -25.905052656165363 -23.886478255882462 -22.550980137934918 -16.970953103607375 -0.2550656407343173
16 -28.495464687636275 -27.46633537838527 -25.902299903459724 -23.959536716957142 -22.56388615171744 -17.022497623540797 -0.07137855468253264
17 -28.542289826284925 -27.44117764865382 -25.904823717836752 -23.98518506020856 -22.589970290722047 -16.921461997895896 0.081093603190884
18 -28.495471938082385 -27.477422848457646 -25.91549417740268 -24.0632358928495 -22.550366596396852 -16.781299559540255 0.19200499556619458
19 -28.50510228819756 -27.49703629387669 -25.888352022542545 -23.944848411695006 -22.5171273656362 -16.773498958370116 0.03058029443343976
20 -28.565857840779575 -27.463539452568735 -25.903178415846483 -23.30353261169145 -22.330326542546814 -16.354705830877084 0.13761148973334505
21 -28.462773524688235 -27.439821375810677 -25.814980803588043 -18.720594396277427 -20.832388661011414 -15.241402467536544 0.2647316938038185
22 -28.31838440581744 -27.092696271568272 -25.238258129407214 -5.529023771181599 -15.275836154365841 -12.708174704518562 0.5481253767578794
23 -24.414963821962733 -21.754990571111765 -19.213576724872237 11.669908295198217 -4.242743768664044 -7.8948935513352 0.6581482599192415
24 23.901173591880227 21.726282759313307 8.05311893819523 21.056892902414273 7.055651558110675 -1.2049734998636834 0.5864701299861602
25 28.23329437870292 27.039818218827207 23.925877070177492 23.4936762200023 15.561679609262422 5.687180828079824 0.4388493994008739
26 28.48938749553493 27.418772232207036 25.771212936381534 24.035552591057137 20.580943080134578 11.487560124861018 0.2356408167693296
27 28.51472758497152 27.467048448774452 25.921823267578645 23.97988421511698 22.24008408477545 14.8679554975414 0.2604796367272735
28 28.507206235831774 27.47272807474755 25.984611691451992 23.99979251201107 22.445473403856823 16.396654934662944 0.18978756746486516
29 28.564228577654955 27.456683386787006 25.956411630591578 23.875743640853997 22.592135098161474 16.738378236844486 0.19876471829887274
30 28.54122269244414 27.46769340891232 25.96640538185409 23.968828493210136 22.639335941744807 16.987030089009668 0.1375818288174492
31 28.50733839169038 27.415071978021377 25.900470264369943 24.039781578532423 22.68473812541717 17.01858974294389 0.1938463891671104
32 28.501758294568408 27.407198103403463 25.906187131270766 24.08401369400031 22.61000140577899 16.913891653317307 0.1318960509506912
33 28.481030367698395 27.43121421743866 26.008080726371762 24.141398667984124 22.660518229904245 16.97795110236441 0.07547659470690692
34 28.516240621247945 27.434393647912206 26.057703658376113 24.21133954708766 22.74495846325014 17.126657642181975 0.14938687334402162
35 28.514640140197248 27.38614709226067 26.035283960747595 24.03893272706158 22.68617118707591 17.143545249430183 0.09001835307347533
36 28.514963993456732 27.440904768227583 25.94584289698165 24.08183856016794 22.57871419285004 17.131015270148065 0.13204215842528963
37 28.466876398343356 27.4435532683066 25.94742744902194 24.080630042628055 22.53120026182113 17.02211433859428 0.11605657258605469
38 28.49755435408875 27.462585140063585 25.938408992616175 24.033864225811186 22.5859381638441 16.887314264266887 0.03640987281467087
39 28.538420285168186 27.46634076129224 25.977606332393595 24.08572556826849 22.754012732465473 17.075611425635607 0.11811646826740368
40 28.514157655965334 27.46527417672766 25.959548437230435 24.129702819570152 22.64428755701552 17.245951758665697 0.04152319500463768
41 28.507107695677846 27.45757563107925 26.00979633571823 24.0117612408513 22.60162955733975 17.22387436997766 -0.1787199811916604
42 28.510815639730577 27.392671614915823 25.96032006046471 24.07431611247577 22.69972919173193 16.888019974354723 -0.27784709168152577
43 28.47874581804294 27.431123037586076 25.96098765078285 24.064725420103688 22.49209476102774 16.163348322119376 -0.4284893907546527
44 28.493257036651666 27.479641265256177 25.942020044343636 24.072656419448535 21.9210918099841 15.192172817305932 -0.37995336653502504
45 28.541928622242455 27.38199873853452 25.842137788906104 23.86716537441117 18.561151044326515 13.504893380596547 -0.38495221956068276
46 28.33223440571216 27.07387312477499 24.796333442304164 22.562092984568668 8.296712066226743 10.928604339301856 -0.2519714579301538
47 24.43693355251159 22.169114740877045 14.733529370464792 15.653873315878748 -6.507520249169619 6.77755685270904 -0.23098855703867796


==> data/dw_width_T180_with_temp_v4.dat <==
Temp dwwidth dwwidthAng
180.0 0.29459630099843764 1.177943309542253
190.0 0.30079076520445047 1.2027118746699952
200.0 0.3020185357881528 1.207621115348929
210.0 0.3193937613762022 1.2770959548627443
220.0 0.3398106665634379 1.3587329502539063
230.0 0.29616809970926694 1.1842281466875038
240.0 0.29927205135002394 1.1966392973230706
250.0 0.30228190430262175 1.2086741943540331
260.0 0.3061604061091249 1.224182383827336
270.0 0.3148518725566865 1.258935212417911
275.0 0.32008841018657286 1.2798735081310115
280.0 0.32525561752634835 1.3005345866791038
290.0 0.33611273377150536 1.3439467659853641
300.0 0.35581456226309816 1.422724527208998
309.0 0.41407114275073403 1.65566346428881
310.0 0.49133142544010006 1.9645887046222401
320.0 0.6203009978063799 2.48027353972881
324.0 0.6878302375084353 2.7502892046774785
325.0 0.9477854400832388 3.7897200821728303
330.0 1.0161510470669504 4.063079961697201
340.0 1.2507762508776088 5.001228839134119


==> data/dwwidth_180deg_Heff_extracted.dat <==
temp width
180.226316442  0.233281493002
189.550706523  0.242612752722
199.980154376  0.242612752722
210.900018128  0.247278382582
220.101708823  0.256609642302
230.775410509  0.270606531882
240.467898749  0.279937791602
250.281941436  0.303265940902
260.216775277  0.349922239502
269.778167905  0.461897356143
280.049804883  0.891135303266
289.726263966  1.09642301711


==> data/energy_kinetics_CS_315K_sample07.dat <==
time potEng
0.12 -3.246629662849229
0.24 -2.2943310040346905
0.36 -0.32996299617457064
0.48 -2.2053602756145025
0.6 -1.0879125575712714
0.72 -0.16096032646774985
0.84 -0.6952614324945722
0.96 0.24553598680991906
1.08 -1.0458208018965487
1.2 0.8183136056566849
1.32 -0.12085496793792812
1.44 0.8080439323979363
1.56 0.45635231658155667
1.68 0.18461318615269404
1.7999999999999998 -0.3489132250057466
1.92 -1.0091519104854951
2.04 1.8984965131194924
2.16 0.4385939260151217
2.28 0.06529030919117872
2.4 1.8263108406125685
2.52 0.49786801706168854
2.64 0.22952562576503663
2.76 -0.23256994378008278
2.88 -0.31341630788465513
3.0 0.20731770558810314
3.12 0.7959467737185192
3.24 0.024906855088450485
3.36 0.5338218054916977
3.48 -0.3502838390434983
3.5999999999999996 2.2266890506203025
3.7199999999999998 -1.0217853963729457
3.84 0.34896768650122667
3.9599999999999995 -0.3332206874833286
4.08 -0.625876579950489
4.2 -0.06543448740648881
4.32 -0.1709717680913714
4.44 1.4774001807842507
4.56 -0.5227229758320878
4.68 0.10462097281561925
4.8 -0.1021033788175423
4.919999999999999 0.7701633386733637
5.04 -0.45401349831949095
5.159999999999999 -1.3864680495487982
5.28 -0.8130150556705461
5.3999999999999995 0.3829152138485553
5.52 0.5368609931518861
5.64 0.2779738522960432
5.76 -0.33592218760927406
5.88 0.40117020367346595
6.0 0.8090967228762239
6.119999999999999 0.831880698210749
6.24 -0.9606838199797095
6.359999999999999 0.5307428899189509
6.48 -0.9360524952867366
6.6 -0.10693032391184167
6.72 0.9650884912487927
6.84 0.758145635930062
6.96 1.836362010185748
7.08 0.9293333424925742
7.199999999999999 -1.38221715964909
7.319999999999999 -0.2961942445632532
7.4399999999999995 -0.8235429605644218
7.56 0.5494547510897788
7.68 -1.246963377541808
7.8 0.0030962143700968632
7.919999999999999 0.5397214050390637
8.04 0.3443195171799381
8.16 0.19726653597792412
8.28 0.5940692311544359
8.4 0.8404619339092814
8.52 1.148373356490722
8.64 1.2872622453905627
8.76 0.36396498501737934
8.88 0.7488890252000432
9.0 0.3564365397971346
9.12 0.9710079547709377
9.24 -0.06589135875240604
9.36 -1.4349162761168044
9.48 -0.5332906086755215
9.6 -0.05286059340637555
9.719999999999999 -0.7236470477917782
9.839999999999998 0.12130670889198804
9.96 -0.032937029996027746
10.08 0.9452245197257824
10.2 1.083497625481474
10.319999999999999 2.2108574653114315
10.44 1.6677367559257286
10.56 0.013107655993718421
10.68 -0.7201509887856726
10.799999999999999 -1.7488663460320641
10.92 -0.5704163714694918
11.04 -1.626544009396918
11.16 -0.3683997810819557
11.28 -0.08513954713126748
11.4 0.9920240366461307
11.52 -0.1882931512496686
11.639999999999999 0.45468374295912
11.76 0.9359480450209845
11.88 -0.530608972524355
12.0 -0.05025841315432496
12.12 -1.5071814045228442
12.239999999999998 -1.9375939394754422
12.360000000000001 -1.0732330826145828
12.48 0.19496231531055855
12.6 -0.24450819066126808
12.719999999999999 -0.30322609048802285
12.839999999999998 0.40893701655405884
12.96 -1.043119301770603
13.08 -0.5145588835299146
13.2 0.6711811685925545
13.319999999999999 -0.009914687001154663
13.44 -0.057747130425011804
13.56 -0.669319085651185
13.68 -1.3799328029195037
13.799999999999999 -0.3825429287936113
13.92 1.1240399913824342
14.04 0.024529439641649133
14.16 -0.05214549046233078
14.28 -0.315581480802567
14.399999999999999 -0.6821114833368674
14.52 -0.14930017515947103
14.639999999999999 -1.3483093602513192
14.76 -0.09199261732002591
14.879999999999999 0.18737427816597685
15.0 1.4099818614472892
15.12 -0.3267450327783711
15.239999999999998 0.6801795476874464
15.36 0.13082155125713396
15.48 0.3420351604503519
15.6 -0.7808751497321075
15.719999999999999 0.3052073572410667
15.839999999999998 -1.573566797356297
15.96 0.5319545921954704
16.08 -1.2078909455524947
16.2 -0.55158532644999
16.32 -0.40081778259330086
16.439999999999998 0.7987078657688015
16.56 0.14486537913189423
16.68 -0.8552259951569433
16.8 1.590247403003809
16.919999999999998 -0.8712760841513837
17.04 -0.3790270058127267
17.16 -1.4963555400442836
17.28 -0.7468481665226625
17.4 -0.7283349450626248
17.52 -0.4430883140040349
17.639999999999997 -0.17814266180259428
17.76 0.83205947394676
17.88 -0.6887460498030572
18.0 0.8606238650169769
18.119999999999997 -1.2080299933759473
18.24 -0.18745886445695004
18.36 0.5554536705110397
18.48 -1.2362964248614792
18.599999999999998 -0.4651174584079577
18.72 -1.0155481093283363
18.84 0.32950099443679615
18.96 0.8860298845783313
19.08 -0.09733602564757987
19.2 1.8341571093552778
19.32 0.7084062512234202
19.439999999999998 0.9201363236868922
19.56 -0.09507153289277269
19.679999999999996 0.6129995960108329
19.8 -0.7220579300684574
19.92 -0.8216956112059739
20.04 -1.6027469714966638
20.16 0.7794795413277195
20.279999999999998 0.5419263059065336
20.4 -0.061739788689593046
20.52 0.4444935255624877
20.639999999999997 0.3926485598992704
20.76 1.384138834477797
20.88 0.12819950699330487
21.0 -0.7341948166604328
21.12 -0.8519683038111858
21.24 -1.4252425219904263
21.36 -0.6248436534099807
21.479999999999997 -1.044768011418261
21.599999999999998 -0.6027747810565
21.720000000000002 0.8081432522348315
21.84 0.795986501668077
21.96 0.15857151947241155
22.08 -0.39408389625321627
22.2 0.05045192247325781
22.32 -0.28570606761893547
22.439999999999998 -0.07763096592280119
22.56 1.1641850778248142
22.679999999999996 -1.273938650888704
22.8 -0.3262682974576749
22.92 -0.39942730458077025
23.04 1.327327875933827
23.16 -0.7226141212512699
23.279999999999998 0.2669890760562503
23.4 0.2814103193778119
23.52 -0.09703806609989439
23.639999999999997 0.5249227462707008
23.76 -0.8348654243384577
23.88 1.1473602939249927
24.0 -0.4586418037030002
24.12 -0.31458828221161667
24.24 1.371564940514683
24.36 -1.4740482999934552
24.479999999999997 -0.4402080381050788
24.599999999999998 0.3989454388682167
24.720000000000002 -0.8722692827053344
24.84 0.31611267761874323
24.96 0.7996812003849728
25.08 -1.5043209925986671
25.2 1.049788465831493
25.32 1.2170431060537608
25.439999999999998 0.1855666567570869
25.56 -0.3424375703007891
25.679999999999996 -2.210008444935791
25.8 -0.59715327711904
25.92 0.5692789946632313
26.04 -0.5212331779456624
26.16 0.7681769415284626
26.279999999999998 0.20944315055645707
26.4 -0.3047953442365647
26.52 -0.1775467426702238
26.639999999999997 0.3125570267253003
26.76 2.2137178771986092
26.88 -0.49650253341579415
27.0 0.2863763122585645
27.12 -0.7808751497321075
27.24 -0.783815017518401
27.36 -0.19069669182792856
27.479999999999997 -0.6024569575340355
27.599999999999998 0.8836462080118499
27.720000000000002 -0.0825969588035538
27.84 -0.15780195499588717
27.96 -1.3098924393557128
28.08 0.4249871055484992
28.2 0.32354180296509316
28.32 -0.19125288301074111
28.439999999999998 0.9131839336612385
28.56 -0.050496780814673056
28.679999999999996 0.878263071734738
28.799999999999997 0.21595853321097255
28.92 -0.8804929669318445
29.04 -0.6867000607338192
29.16 0.23665679152670155
29.279999999999998 -1.5651643373937758
29.4 0.3057834124356577
29.52 -0.23670164986811681
29.639999999999997 -0.6284191683152022
29.759999999999998 0.1720194281778018
29.879999999999995 -0.09977929417539776
30.0 -0.17113067985260363
30.12 0.2563221233389218
30.24 -0.16338373098378925
30.36 0.14164741573569464
30.479999999999997 -1.0219244441593989
30.599999999999998 0.9359480450209845
30.72 -0.8632510396356637
30.839999999999996 0.4806459537402866
30.96 1.5495262614038374
31.08 0.7857366923471079
31.2 -0.7317316841948355
31.32 0.0053805710996830056
31.439999999999998 -0.4282499272491145
31.56 0.17531684747311724
31.679999999999996 0.7335341752118681
31.799999999999997 0.06811099316579797
31.92 -0.7051139623569616
32.04 -0.07786933358314929
32.16 -0.938773859387461
32.279999999999994 -0.9220682593363133
32.4 -0.9458255692500102
32.52 -0.6403772791711665
32.64 0.6141715703377945
32.76 -0.3269834004387192
32.879999999999995 0.8185718372918119
33.0 -0.38168877802611373
33.12 0.028323458195440212
33.239999999999995 0.9816351795387083
33.36 1.2523612474018417
33.48 0.6522110757865996
33.6 1.247415118495868
33.72 0.17994515281962692
33.839999999999996 -1.3793766117366912
33.96 -0.3892768151336959
34.08 0.20390110248111343
34.199999999999996 -0.5082024126366314
34.32 -1.0914284805151564
34.44 -0.27635013701502176
34.56 -0.2992334322234416
34.68 1.043094307403967
34.8 1.4120278505165273
34.92 1.300948521756301
35.04 0.768812588610391
35.16 0.9876340989229696
35.279999999999994 -0.9705164858673199
35.4 1.0355261342711637
35.52 -0.4529011159168663
35.64 0.6596402011329495
35.76 -1.6327217045171905
35.879999999999995 0.7972180679193756
36.0 0.46844947522397423
36.12 0.35576116476564823
36.239999999999995 -0.852385447207545
36.36 0.6338369021130151
36.48 -1.056269250928308
36.6 -1.3477531690685067
36.72 -0.5772893055960295
36.839999999999996 -0.21010379200502177
36.96 -1.3590954968173217
37.08 -0.13903050190072241
37.199999999999996 0.38804011849054015
37.32 -1.0978246793579978
37.44 -0.11493550441578312
37.56 -0.9420116867214401
37.68 -0.9072298725813929
37.8 -0.43756612990347027
37.92 -0.8408444797849396
38.04 -0.19641751560228388
38.16 0.2824233819065417
38.279999999999994 -0.8051091950035
38.4 1.3993347727047396
38.52 -0.581738835206528
38.64 0.08604815943124462
38.76 -1.3505937169809055
38.879999999999995 0.02174848361658782
39.0 0.651118557358754
39.12 -0.34223893055299937
39.24 0.009174589653474086
39.35999999999999 1.0462328149010505
39.48 -0.5573657421486823
39.6 0.6366774500624134
39.72 1.2726423623212113
39.84 1.5266231022206385
39.959999999999994 1.7471529140682123
40.08 -0.7512381042458236
40.199999999999996 0.3601511024888093
40.32 -1.3932615278132199
40.440000000000005 -0.35435595320719543
40.559999999999995 -1.6479375067189124
40.68 0.19579660210327712
40.8 0.33853910148124583
40.92 -0.7918400620341209
41.04 -0.2229756455528205
41.16 0.1288947459995702
41.279999999999994 -0.9581015036654383
41.4 1.385012849257073
41.52 0.09043809715440572
41.64 -1.028062411367113
41.76 -0.4431081779788139
41.879999999999995 -0.35356139432703526
42.0 -1.2811095445999268
42.12 0.45206169873229046
42.24 0.576886895782592
42.35999999999999 1.6982080882417305
42.48 -0.5677545992561047
42.6 0.8647158431554529
42.72 -1.0571829936201425
42.84 -0.3106353518595938
42.959999999999994 0.03936782635957004
43.08 1.3108209155934694
43.199999999999996 0.9710278187457168
43.32 -0.7808552857573284
43.440000000000005 -0.7815306607888148
43.559999999999995 -3.301712455883425
43.68 -1.5354279719965975
43.8 -2.003979332308895
43.92 -1.4887675028997018
44.04 -0.684693799614139
44.16 -0.025269536989329707
44.279999999999994 -0.876043437321346
44.4 -1.1616277558771793
44.52 2.1214497294831056
44.64 -0.8397718252948734
44.76 -0.9832890195782233
44.879999999999995 -1.7338491835411325
45.0 -0.728732224484205
45.12 -0.10440759952190742
45.24 -0.019648033051869712
45.35999999999999 0.5165004223334005
45.48 -0.26554413651124004
45.6 -0.5110032326364716
45.72 -0.27919068496442
45.84 -0.9297754802925693
45.959999999999994 -1.315593399155289
46.08 -0.017363676322283573
46.199999999999996 -0.05540318177108876
46.32 -0.7809744696060023
46.440000000000005 -0.3239442127785308
46.559999999999995 1.442221087222623
46.68 0.7311306346336082
46.8 -0.37056495396286804
46.92 -0.2966908438587284
47.04 -0.34041144520633
47.16 0.010167788207424889
47.279999999999994 0.41384341751047454
47.4 -2.241969575101219
47.52 -0.6701335085061242
47.64 -0.6322727787933301
47.76 -0.4283889750725673
47.879999999999995 -0.04602738722939562
48.0 -0.13605090616487095
48.12 0.6718565436240409
48.24 0.49149168219362627
48.35999999999999 -0.3543758171819744
48.48 -0.10101086038969666
48.6 -1.2507375321578198
48.72 0.3669048528036729
48.84 -1.4290961324685543
48.959999999999994 -0.6887261858282782
49.08 -0.30944351359485284
49.199999999999996 -0.5605241136205449
49.32 -0.7429746920697555
49.440000000000005 -0.21369917084802267
49.559999999999995 -0.42964040526164515
49.68 1.1304560541630546
49.8 -0.5299534614676477
49.92 0.11105689957101884
50.04 -0.3586862990060196
50.16 -1.9325882186451315
50.279999999999994 0.3940986297991384
50.4 -1.603680578163277
50.52 -1.8980845001149904
50.64 -0.900337074480076
50.76 -0.6577383902790216
50.879999999999995 -0.9620941619300196
51.0 -1.696941924469731
51.12 -1.5762682974822424
51.24 -0.3225140068534417
51.35999999999999 -2.033834881480748
51.48 -1.413204955235346
51.6 -0.8659128118490507
51.72 0.34457774881506514
51.84 -0.8214771075204048
51.959999999999994 0.3207409829652529
52.08 -0.9810841187107535
52.199999999999996 0.4889292298541341
52.32 -1.342350168816616
52.440000000000005 -1.744218176673776
52.559999999999995 -0.4940394009501968
52.68 -2.4577717617283885
52.8 -0.12313932466751426
52.92 -0.6308425728312416
53.04 -2.9814059150748817
53.16 -0.4606877927722382
53.279999999999994 -0.41839739738672516
53.4 -1.2135521774395126
53.52 -0.7570185199445157
53.64 -1.1780353963806416
53.76 -2.3364028957346346
53.879999999999995 -1.5946424711188274
54.0 -2.4677434754394514
54.12 -1.3887524062783845
54.24 -0.7503640894665475
54.35999999999999 -0.8784469778626065
54.48 0.9260557872090373
54.6 -0.7873110765245066
54.72 -0.31723019041322514
54.84 -0.9919298471640932
54.959999999999994 -0.6988170833880152
55.08 -1.488946278635713
55.199999999999996 -1.9629800950620178
55.32 -1.3554007981004257
55.440000000000005 -2.2523782961834207
55.559999999999995 0.10454151691650336
55.68 -0.7163569702318815
55.8 -1.1962307942812154
55.92 -1.0058544912271792
56.04 -2.3122284423875787
56.16 -0.829641199822578
56.279999999999994 0.1057134912434649
56.4 -1.9441887780290736
56.52 -1.3090780165007736
56.64 -0.3177466536834793
56.76 0.1576577767805771
56.879999999999995 -0.40286377166253895
57.0 0.18566597663098175
57.12 -0.8316673249170371
57.24 0.19200258354948604
57.35999999999999 -1.0866412634074145
57.48 -0.5386340170030754
57.599999999999994 -0.5716280737090117
57.72 -1.0610564680730494
57.84 -0.7996863307768302
57.959999999999994 -0.06648727788477653
58.08 -0.4957675664599709
58.199999999999996 -0.5819772028668762
58.32 -1.1508217553733977
58.44 -2.1279901065042575
58.559999999999995 -1.3569303238994097
58.67999999999999 -0.9681526732756174
58.8 -1.0709089979354387
58.92 -1.3818993361266254
59.04 -1.2466455540193437
59.16 -0.8190735669791444
59.279999999999994 -1.4317579046449418
59.4 -0.2062899094764517
59.519999999999996 -0.962769536961506
59.64 -0.9295371126322212
59.75999999999999 -1.576864216614613
59.879999999999995 -1.1662163333111306
60.0 -0.7992095954561339
60.12 -0.8779305145923524
60.24 0.0773080119714799
60.35999999999999 -0.7644873732404237
60.48 -0.874017312226887
60.599999999999994 -1.1520135936751381
60.72 -0.9533341504954759
60.84 -2.014944244573909
60.959999999999994 -0.4201652908460572
61.08 -1.7054437042691475
61.199999999999996 -1.9504260650736829
61.32 -2.5093187678439204
61.44 -1.6313709544542179
61.559999999999995 0.5778403663869848
61.67999999999999 -0.9164864833114117
61.8 0.2405302659796085
61.92 -2.3558497238612857
62.04 -2.2565695941957915
62.16 -0.38520470096999876
62.279999999999994 -1.5639327711424773
62.4 -0.206409093288126
62.519999999999996 -1.5444462151032678
62.64 -1.1667526605561638
62.75999999999999 -0.0016512748250866128
62.879999999999995 -1.163594289084301
63.0 -0.7463515672271873
63.12 -1.1814519994876314
63.24 -2.1727833623049255
63.35999999999999 -2.003462869038641
63.48 0.12216085965948559
63.599999999999994 -1.4385513829093632
63.72 -0.33882232748300917
63.84 -0.18588961070840818
63.959999999999994 -0.4835512239688795
64.08 0.1351717610307371
64.2 -1.0003124431518355
64.32 -1.9789904561069003
64.44 -2.131764261120269
64.55999999999999 -2.262985656976412
64.67999999999999 -2.3560880915216336
64.8 -2.3213261413563657
64.92 -0.6818333877269613
65.04 -0.36581746476768456
65.16 -2.086057262627766
65.28 -1.7161106569864761
65.39999999999999 -3.088413129671411
65.52 -2.2066911617026963
65.64 -0.7120663523826153
65.75999999999999 -1.508750658271386
65.88 -1.546094924713926
66.0 -1.2312509760816106
66.12 -1.1896955476519209
66.24 -1.0672142992555425
66.36 -2.3307813917971747
66.47999999999999 -1.7020469651369368
66.6 -1.9987948357425733
66.72 -0.5037528830261329
66.84 -2.45451407041963
66.96 -1.3207183038342734
67.08 -1.969396157879638
67.2 -0.8119622651922584
67.32 -1.563456035821781
67.44 -1.3734968761641042
67.55999999999999 -1.9563058006462701
67.67999999999999 -1.0146343666365019
67.8 0.40663279584969375
67.92 -0.6620488721030668
68.04 -0.7707246602850331
68.16 -1.679997956758235
68.28 -2.1316848052211532
68.39999999999999 -3.3387984906908375
68.52 -1.8300702616086588
68.64 -1.9282976007958654
68.75999999999999 -0.882936235422663
68.88 -1.2217559976912438
69.0 -0.5416732046632637
69.12 -1.755600232372149
69.24 -2.2739307053036466
69.36 -1.42476578666973
69.47999999999999 -1.4247856506445091
69.6 -1.4033325613981777
69.72 -1.2483538555543388
69.84 -0.8462673440116094
69.96 -2.221867235917861
70.08 -1.9019579745678974
70.2 -2.3841558832593757
70.32 -1.2391568367486567
70.44 -3.1748809976764436
70.55999999999999 -0.8934641403165386
70.67999999999999 -2.500340252723807
70.8 -2.7903145090028016
70.92 -1.7379411616796085
71.04 -0.18132089724923592
71.16 0.4317011279138049
71.28 -1.2589413523725512
71.39999999999999 0.47595805646944006
71.52 -2.5058823007621513
71.64 -1.334603219910802
71.75999999999999 -1.7357759887986963
71.88 -2.230547791490288
72.0 -1.0410534487635856
72.12 -3.1401985034102915
72.24 -2.8421197467534607
72.36 -2.377223357208501
72.47999999999999 -1.2853008426122978
72.6 -1.1266075741137835
72.72 -0.9588364706212616
72.84 -0.7230312646476292
72.96 -1.0409342649149118
73.08 -0.9624914413885994
73.2 -2.68255246351267
73.32 -1.4503903099166537
73.44 -1.5631580762740955
73.55999999999999 -1.5361033470280838
73.67999999999999 -1.7269762494145946
73.8 -0.7376114197674226
73.92 -0.5406601420975344
74.04 -1.1808560803182613
74.16 -1.1116698675219678
74.28 -2.299277132977664
74.39999999999999 -0.4785455031755685
74.52 -2.093843939483138
74.64 -1.386329001762345
74.75999999999999 -1.2745742979706325
74.88 -1.701014038633428
75.0 -2.3571607459747006
75.12 -3.4223662188961343
75.24 -2.6241722511831584
75.36 -1.8432003467915847
75.47999999999999 -1.3685507472581306
75.6 -2.011209817944455
75.72 -1.362988835208008
75.84 -0.47709543323870096
75.96 -1.6357410282026
76.08 -2.870942369421805
76.2 -0.6922023808596048
76.32 -3.3765003086423993
76.44 -2.438185885815284
76.55999999999999 -1.2711576948636427
76.67999999999999 -2.5381413905122647
76.8 -1.2067189712625326
76.91999999999999 0.6580113554600708
77.04 -1.5546960243872374
77.16 -2.0931487004768727
77.28 -1.433784029739401
77.39999999999999 -2.38286472512074
77.52 -1.4610572626339822
77.64 -2.432524653928266
77.75999999999999 -1.3758805527305857
77.88000000000001 -1.6814678906328822
78.0 -2.8378092649294153
78.11999999999999 -0.6354112862904139
78.24 0.31529825480080365
78.36 -1.6577503086687433
78.48 -1.296643170324113
78.6 -0.5568492789154277
78.71999999999998 -0.8825190920263036
78.84 -1.0366833750152036
78.96 -2.3669934118993106
79.08 -2.5992826948550585
79.2 -1.849040354414614
79.32 -2.529877978373196
79.44 -4.997718208472114
79.55999999999999 -3.5752790716959564
79.68 -2.976439922194129
79.8 -1.9632979186214816
79.91999999999999 -3.4538704777526448
80.04 -1.800631855833165
80.16 -2.6072481474464415
80.28 -1.1823657421794658
80.39999999999999 -3.244961089226792
80.52 -2.7427402972140715
80.64 -3.023577126611721
80.75999999999999 -2.0693516625766186
80.88000000000001 -1.0288966981598318
81.0 -2.2448697149749544
81.11999999999999 -2.2566291860831287
81.24 -2.5187740182847294
81.36 -1.9043615151091577
81.48 -1.8425249717600984
81.6 -1.2076724418669256
81.71999999999998 -1.5311969460716681
81.84 -1.978871272295226
81.96 -2.489514388245247
82.08 -3.0140026923222383
82.2 -2.264336407039385
82.32 -1.7837276160342277
82.44 -1.8368240119235224
82.55999999999999 -1.0937724291690796
82.68 -0.6794695750982593
82.8 -0.8364148141122205
82.91999999999999 -1.127203493246154
83.04 -0.24405131931535087
83.16 -1.9564845763822813
83.28 -3.3445590424517504
83.39999999999999 -0.9890892992516945
83.52 -2.5323013828892353
83.64 -2.195765977350241
83.75999999999999 -1.8204759633813967
83.88000000000001 -1.3713317032461922
84.0 -2.6628871317004497
84.11999999999999 -2.6037719524521146
84.24 -2.6026595700124906
84.36 -1.979169231879911
84.48 -1.9459169435388477
84.6 -1.3491635110558164
84.71999999999998 -1.582187760967388
84.84 -1.632225105258715
84.96 -2.604169231873695
85.08 -2.963131061275192
85.2 -3.539206099380274
85.32 -3.1828464502678266
85.44 -2.946544645035719
85.55999999999999 -2.1973352310987826
85.68 -1.005596259592052
85.8 -1.15558910854336
85.91999999999999 -1.8985612354356867
86.04 -1.8660240500756677
86.16 -1.4972295547865602
86.28 -2.478291244308106
86.39999999999999 -2.3966304573855943
86.52 -1.5436317922483287
86.64 -0.9233594174749491
86.75999999999999 0.024171888132627217
86.88000000000001 -2.997654643780112
87.0 -1.072438523771422
87.11999999999999 -3.263633222448062
87.24 -3.6643093920404812
87.36 -1.6030250671065698
87.48 -2.0370131169273895
87.6 -1.248810726900256
87.71999999999998 -0.5513469587896419
87.84 -1.4353334195131637
87.96 -1.8672357523521872
88.08 -2.083037938942357
88.2 -2.265130965919545
88.32 -2.501611546887664
88.44 -2.4739211705967237
88.55999999999999 -2.1745115278147
88.68 -1.565601344764914
88.8 -1.9837975372264205
88.91999999999999 -2.260661572334268
89.04 -3.167173776757187
89.16 -2.1129928080251044
89.28 -2.6850354599530464
89.39999999999999 -2.3205713104257635
89.52 -1.258802304586098
89.64 -1.3843227406426648
89.75999999999999 -1.8256803239224975
89.88000000000001 -2.638951046013742
90.0 -1.9587490691370883
90.11999999999999 -3.7258281118670764
90.24 -1.460580527313286
90.36 -1.7313860510755352
90.48 -1.517669581467162
90.6 -0.17941395600345064
90.71999999999998 -2.3148107587018503
90.84 -1.9105988021537672
90.96 -1.664702698694397
91.08 -1.688757968192779
91.2 -3.3076716473181285
91.32 -2.1493637398884724
91.44 -3.7642053048501247
91.55999999999999 -1.756076967692845
91.68 -1.008913542825147
91.8 -1.4355320592239538
91.91999999999999 -1.3359142420242167
92.04 -0.6968306862431141
92.16 -1.16663347670749
92.28 -1.2732036839328806
92.39999999999999 -1.5349313727381217
92.52 -1.4897011095663153
92.64 -2.709368825061334
92.75999999999999 -2.9202447467573087
92.88000000000001 -1.6791835339402954
93.0 -1.2803348497315452
93.11999999999999 -1.1472263765303967
93.24 -2.478430292131559
93.36 -0.9913537920065016
93.48 -1.0399609302987405
93.6 -2.276373973794465
93.71999999999998 -2.2103461324330347
93.84 -2.0393173376317546
93.96 -1.5800027241116967
94.08 -1.782734417480277
94.2 -1.887973738617474
94.32 -1.6556049997256104
94.44 -1.3716693907804354
94.55999999999999 -2.121752819459648
94.68 -2.6596493043294713
94.8 -3.47083430940192
94.91999999999999 -1.0463769931163607
95.04 -2.3349130978852086
95.16 -3.3270787474952215
95.28 -2.1667447149711063
95.39999999999999 -2.3538235987668266
95.52 -1.483404230597369
95.64 -1.0423446069022215
95.75999999999999 -2.046984830638453
95.88000000000001 -2.472093685213055
96.0 -1.5314154497572372
96.11999999999999 -1.3197251052433232
96.24 -2.1904225690226866
96.36 -1.2632121062470385
96.48 -1.2882208464238123
96.6 -0.9299741200033594
96.71999999999998 -0.997074615780857
96.84 -1.7687899094794115
96.96 -1.655167992354472
97.08 -0.9002377546061812
97.2 -1.646964172102741
97.32 -0.1130682911195558
97.44 -1.9239473910222622
97.55999999999999 -1.5738647569039825
97.68 -2.39269739104535
97.8 -2.687816415941108
97.91999999999999 -1.6092027622638418
98.04 -1.8024593411798346
98.16 -1.4197799298141984
98.28 -1.449138879727576
98.39999999999999 -1.2647019041334642
98.52 -0.29824023363249125
98.64 -1.6104740564276987
98.75999999999999 -2.232196501137946
98.88000000000001 -1.7757422995050653
99.0 -1.8886093856994024
99.11999999999999 -1.237468399151441
99.24 -0.9085408947318072
99.36 -1.575334690815629
99.48 -0.10230201852833247
99.6 -0.7053920579668675
99.71999999999998 -1.4941109112642554
99.84 -1.5800027241116967
99.96 -2.8053118075189545
100.08 -2.302932103708002
100.2 -2.9330172804312125
100.32 -1.3488854154459102
100.44 -2.1642617185307302
100.55999999999999 -1.128951522730707
100.68 0.757827812370598
100.8 -1.2503005247866814
100.91999999999999 -1.5959534932322421
101.04 -2.7322521202327543
101.16 -0.9009131296376676
101.28 -2.219006824030683
101.39999999999999 -2.0956912888045864
101.52 -2.3555914922261585
101.64 -1.5817308896214708
101.75999999999999 -0.4595754103696136
101.88000000000001 -0.856258921660452
102.0 -0.8194907103755037
102.11999999999999 -1.5674486941233619
102.24 -0.5980670198108745
102.36 -2.0181622079701085
102.48 -3.0961600785402252
102.6 -2.6069104599491983
102.71999999999998 -1.4030544657882718
102.84 -0.24643499591883186
102.96 -1.8328909455832783
103.08 -1.3626710116855436
103.2 -1.4694199946469455
103.32 -1.4410145153749605
103.44 -1.0818937742122312
103.55999999999999 0.2716571093523179
103.68 -2.825036731218512
103.8 -0.34523839026362985
103.91999999999999 -0.8472605425655603
104.04 -1.946532726645997
104.16 -2.8579910599748906
104.28 -0.48792129771726167
104.39999999999999 -2.0363377418959034
104.52 -2.7915858032036582
104.64 -2.106874704792169
104.75999999999999 -1.5146701217565315
104.88000000000001 -3.8691069384530787
105.0 -2.87626591377458
105.11999999999999 -1.0000144835671505
105.24 -2.619365170063638
105.36 -1.012449329743811
105.48 -2.369178448755002
105.6 -0.6105813218866508
105.71999999999998 -0.7123047200429634
105.84 -2.4132566015746257
105.96 -0.7463912951767453
106.08 -1.399558406782166
106.2 -3.3085059341108467
106.32 -2.837650353131184
106.44 -2.0068794721456307
106.55999999999999 -2.1136880470313697
106.68 -2.4238242344180594
106.8 -1.579148573344199
106.91999999999999 -1.9477642928972956
107.04 -0.6910105425578643
107.16 -3.4631270884826635
107.28 -1.3967973147688832
107.39999999999999 -1.8103056099595434
107.52 -1.689175111589138
107.64 -2.8001471749274116
107.75999999999999 -1.859310027710362
107.88000000000001 -0.7589055972525216
108.0 -1.5859023236590626
108.11999999999999 -0.991770935402861
108.24 -1.336331385420576
108.36 -1.1104383012706693
108.48 -2.8026897632551253
108.6 -1.2357998255660039
108.71999999999998 -1.7211163778167866
108.84 -2.5693278258093106
108.96 -2.7865602183985687
109.08 -3.222038066105814
109.2 -2.3836592840009003
109.32 -1.5047381359950263
109.44 -3.7691117058065404
109.55999999999999 -1.5365006264866636
109.68 -1.073372130401036
109.8 -2.186489502645443
109.91999999999999 -1.7305517642828165
110.04 -1.929727806757954
110.16 -2.718029516621983
110.28 -2.6713094556007504
110.39999999999999 -2.386698471624089
110.52 -2.9514907739416922
110.64 -2.7687223719700174
110.75999999999999 -3.2981965329025402
110.88000000000001 -1.6077129643774162
111.0 -0.5110230966112506
111.11999999999999 -0.9165460752357486
111.24 -2.0207246603096007
111.36 -2.089434137785198
111.48 -2.9309911553367534
111.6 -1.26619170198289
111.71999999999998 -1.218319530609475
111.84 -2.5361549933673633
111.96 -1.1112527241256085
112.08 -2.710163383904495
112.2 0.2185805774378021
112.32 -2.1423318939637026
112.44 -2.4977778003843154
112.55999999999999 -3.596831480779183
112.68 -1.891489661561359
112.8 -1.7106480648102482
112.91999999999999 -0.7880460434433303
113.04 -0.8638866867175922
113.16 -2.57556511289092
113.28 -2.3249811121237034
113.39999999999999 -2.558859512839772
113.52 0.13135787846516753
113.64 -0.2892418545375995
113.75999999999999 -2.862758413144853
113.88000000000001 -1.5997872397355912
114.0 -3.705626452809823
114.11999999999999 -1.3593140005028908
114.24 -2.8281156468282584
114.36 -1.9898560485350187
114.48 -1.7696043322973511
114.6 -1.342767312212975
114.71999999999998 -1.9349520312738338
114.84 -1.4949849260065318
114.96 -1.4513239165832672
115.08 -1.6057464312072942
115.19999999999999 -2.8971230838885407
115.32 -2.634521380341023
115.44 -2.829009525545314
115.55999999999999 -1.9090096844304465
115.68 -2.611876452829951
115.8 -3.1156069066668763
115.91999999999999 -1.4660232555147348
116.03999999999999 -2.234421265943195
116.16 0.03901027488754766
116.28 -1.4211306798771712
116.39999999999999 -2.854574456867901
116.51999999999998 -1.628013943271565
116.64 -2.672044422556574
116.75999999999999 -2.4539777431745975
116.88 -2.714751961338446
117.0 -1.2151412951628333
117.11999999999999 -1.5145509379448572
117.24 -1.9250995013744447
117.35999999999999 -2.5422135046759617
117.48 -1.709694594168856
117.6 -1.7042121380548487
117.71999999999998 -3.290072168549925
117.84 -3.1272273300255975
117.96 -1.5572783407015085
118.08 -1.3145604726517803
118.19999999999999 -1.277573757681263
118.32 -1.3877194797748758
118.44 0.15112253015128263
118.55999999999999 -2.602599978125153
118.68 -2.60847971369774
118.8 -1.7961624622108883
118.91999999999999 -1.8547413142511897
119.03999999999999 -3.2561643691521542
119.16 -2.912875213298296
119.28 -2.080713854300212
119.39999999999999 -1.812629694601688
119.51999999999998 1.08357708138059
119.64 -1.1833788047081957
119.75999999999999 -2.924734004317365
119.88 -2.474298586043525


==> data/energy_kinetics_CS_315K_sample07_pwlf.dat <==
time potEng
0.12 -0.06623114793396351
35.0430318025 0.0
79.56000402353222 -1.9095737802298909
119.88 -1.8268247246455722


==> data/feram_gradual_removal_onset_time_4uc_all.dat <==
temp onset_time
-4.000000000000000000e+01 6.050960038451928824e+01
-4.000000000000000000e+01 4.197564332710044255e+01
-4.000000000000000000e+01 1.853826541598718336e+02
-4.000000000000000000e+01 8.554676227667134469e+01
-4.000000000000000000e+01 7.394793807671908326e+01
-4.000000000000000000e+01 1.700475622869725214e+02
-4.000000000000000000e+01 5.343263855991999378e+01
-4.000000000000000000e+01 1.558554074384826436e+02
-4.000000000000000000e+01 8.485460134434221402e+01
-4.000000000000000000e+01 1.049316906201643178e+02
-4.000000000000000000e+01 1.778944244113876891e+02
-4.000000000000000000e+01 1.151459139812501178e+02
-4.000000000000000000e+01 1.212344714620804780e+02
-4.000000000000000000e+01 5.588743800064941070e+01
-4.000000000000000000e+01 1.471220855744874143e+02
-4.000000000000000000e+01 9.229416664091235134e+01
-4.000000000000000000e+01 1.151994429472437247e+02
-4.000000000000000000e+01 7.791847573142864292e+01
-4.000000000000000000e+01 1.074419891081011116e+02
-4.000000000000000000e+01 8.944267323970855443e+01
-4.000000000000000000e+01 5.554127774140780360e+01
-4.000000000000000000e+01 1.788171338200040168e+02
-4.000000000000000000e+01 7.783481314115179828e+01
-4.000000000000000000e+01 1.680824263362032056e+01
-3.500000000000000000e+01 4.511434618137833041e+01
-3.500000000000000000e+01 2.110598684776168454e+01
-3.500000000000000000e+01 2.559698844551460795e+01
-3.500000000000000000e+01 1.617538218000430916e+01
-3.500000000000000000e+01 5.430389127812200911e+01
-3.500000000000000000e+01 2.375178994843366809e+01
-3.500000000000000000e+01 1.500723125653508134e+02
-3.500000000000000000e+01 3.776173198646717566e+01
-3.500000000000000000e+01 4.525877889344965155e+01
-3.500000000000000000e+01 6.501523463982850615e+01
-3.500000000000000000e+01 3.491707851935399276e+01
-3.500000000000000000e+01 9.824692576025356061e+01
-3.500000000000000000e+01 2.293419818956882139e+01
-3.500000000000000000e+01 1.272218786396790335e+01
-3.500000000000000000e+01 7.437947511292557579e+01
-3.500000000000000000e+01 5.105797918716064032e+01
-3.500000000000000000e+01 2.362953826093905008e+01
-3.500000000000000000e+01 6.904971559373609580e+01
-3.500000000000000000e+01 1.513612660686232481e+01
-3.500000000000000000e+01 3.938349126627672803e+01
-3.500000000000000000e+01 3.557106141238229213e+01
-3.500000000000000000e+01 7.219739342264371373e+01
-3.500000000000000000e+01 8.665660805498976060e+01
-3.500000000000000000e+01 7.716853791566046539e+01
-3.500000000000000000e+01 1.065165687626954707e+02
-3.500000000000000000e+01 1.030191143843361345e+01
-3.500000000000000000e+01 2.229987551366719956e+01
-3.500000000000000000e+01 7.327137806953425425e+00
-3.500000000000000000e+01 3.723702792262849215e+01
-3.500000000000000000e+01 2.748096606926538499e+01
-3.500000000000000000e+01 2.267646193685593659e+01
-3.500000000000000000e+01 3.987836822435728834e+01
-3.500000000000000000e+01 3.230734711009863247e+01
-3.500000000000000000e+01 1.552455228536801997e+02
-3.500000000000000000e+01 2.547902014334821175e+01
-3.500000000000000000e+01 4.924911903386872325e+01
-3.000000000000000000e+01 2.629719828331972664e+01
-3.000000000000000000e+01 2.268334446383875758e+01
-3.000000000000000000e+01 3.068820649990976435e+01
-3.000000000000000000e+01 2.734563339894206635e+01
-3.000000000000000000e+01 1.174828250429959553e+01
-3.000000000000000000e+01 1.556997372781376221e+01
-3.000000000000000000e+01 5.158990197153908497e+00
-3.000000000000000000e+01 2.487309513457620014e+01
-3.000000000000000000e+01 1.261566385318456796e+01
-3.000000000000000000e+01 1.099040867920543008e+01
-3.000000000000000000e+01 8.334083521420064145e+00
-3.000000000000000000e+01 3.385273392775395962e+01
-3.000000000000000000e+01 2.035584438365562576e+01
-3.000000000000000000e+01 1.551150202263577427e+01
-3.000000000000000000e+01 1.419573877271139573e+01
-3.000000000000000000e+01 2.722510887573595895e+01
-3.000000000000000000e+01 9.528045678755542980e+00
-3.000000000000000000e+01 5.260638069975026099e+01
-3.000000000000000000e+01 2.170601180268940666e+01
-3.000000000000000000e+01 1.916289293873477106e+01
-3.000000000000000000e+01 1.170891324036955616e+01
-3.000000000000000000e+01 2.650938682595296925e+01
-3.000000000000000000e+01 1.129591481608536618e+01
-3.000000000000000000e+01 2.208821540836107999e+01
-3.000000000000000000e+01 4.507114635518296097e+01
-3.000000000000000000e+01 2.513507380344002584e+01
-3.000000000000000000e+01 8.697352198193126327e+00
-3.000000000000000000e+01 1.542702169831773773e+01
-3.000000000000000000e+01 1.221039325757580762e+01
-3.000000000000000000e+01 1.341748002272147211e+01
-3.000000000000000000e+01 1.799124020788987366e+01
-3.000000000000000000e+01 1.901576734848498162e+01
-3.000000000000000000e+01 3.253489701976654658e+01
-3.000000000000000000e+01 8.695008830353691209e+00
-3.000000000000000000e+01 1.976267919203339574e+01
-3.000000000000000000e+01 9.837053241566805184e+01
-3.000000000000000000e+01 9.345336804638224137e+00
-3.000000000000000000e+01 2.024000044650061980e+01
-3.000000000000000000e+01 1.539454030578119337e+01
-3.000000000000000000e+01 1.837568892331588799e+01


==> data/feram_gradual_removal_onset_time_4uc_median.dat <==
temp onset_time
-4.000000000000000000e+01 1.558554074384826436e+02
-3.500000000000000000e+01 3.938349126627672803e+01
-3.000000000000000000e+01 1.837568892331588799e+01


==> data/feram_gradual_removal_onset_time_5uc_all.dat <==
temp onset_time
-3.500000000000000000e+01 1.061751128969378328e+02
-3.500000000000000000e+01 7.873017024912680029e+01
-3.500000000000000000e+01 1.287510836246424901e+02
-3.500000000000000000e+01 8.942469158398613160e+01
-3.500000000000000000e+01 7.704824581747739387e+01
-3.500000000000000000e+01 3.459549965870827037e+01
-3.500000000000000000e+01 1.522922359774260030e+02
-3.500000000000000000e+01 3.405392538018002568e+01
-3.500000000000000000e+01 9.218122001534460708e+01
-3.500000000000000000e+01 1.753298304083572532e+02
-3.500000000000000000e+01 7.881838550562427770e+01
-3.500000000000000000e+01 1.754296337350953081e+02
-3.500000000000000000e+01 7.869912473142116482e+01
-3.500000000000000000e+01 1.194202425112414971e+02
-3.500000000000000000e+01 3.407508353049958316e+01
-3.500000000000000000e+01 6.165410250143749238e+01
-3.500000000000000000e+01 6.044693903963190706e+01
-3.500000000000000000e+01 1.917344045536130466e+02
-3.500000000000000000e+01 4.841957065026160478e+01
-3.500000000000000000e+01 7.066358744656533020e+01
-3.500000000000000000e+01 1.917440007843046317e+02
-3.500000000000000000e+01 4.840409607613216991e+01
-3.500000000000000000e+01 1.287798863533027713e+02
-3.500000000000000000e+01 1.124430526983978353e+02
-3.500000000000000000e+01 1.753455444791661080e+02
-3.500000000000000000e+01 1.205148544169140337e+02
-3.500000000000000000e+01 4.538714433282441263e+01
-3.500000000000000000e+01 1.835910747805041012e+02
-3.500000000000000000e+01 7.062489446426489792e+01
-3.500000000000000000e+01 1.152903069997572203e+02
-3.500000000000000000e+01 9.218059690277728180e+01
-3.000000000000000000e+01 4.212833851779831917e+01
-3.000000000000000000e+01 6.556993015559599769e+01
-3.000000000000000000e+01 3.928699698357738157e+01
-3.000000000000000000e+01 4.570927407499325312e+01
-3.000000000000000000e+01 5.052882530977739606e+01
-3.000000000000000000e+01 8.915209119617502154e+01
-3.000000000000000000e+01 1.603221316829229082e+01
-3.000000000000000000e+01 7.935036309440151570e+01
-3.000000000000000000e+01 2.311773180607438505e+01
-3.000000000000000000e+01 9.288105701199002695e+00
-3.000000000000000000e+01 8.874450619311745925e+01
-3.000000000000000000e+01 5.377759847059522258e+01
-3.000000000000000000e+01 7.213937566763731013e+01
-3.000000000000000000e+01 1.105833883754223592e+02
-3.000000000000000000e+01 5.934220992602300981e+01
-3.000000000000000000e+01 6.393796164050259989e+01
-3.000000000000000000e+01 2.732119717635831790e+01
-3.000000000000000000e+01 3.378769837671311649e+01
-3.000000000000000000e+01 9.211938615419452958e+01
-3.000000000000000000e+01 1.558753646602982315e+02
-3.000000000000000000e+01 1.944262328276315088e+02
-3.000000000000000000e+01 1.568001939015362893e+02
-3.000000000000000000e+01 2.641791910577526181e+01
-3.000000000000000000e+01 8.865403515637264320e+01
-3.000000000000000000e+01 1.627619197312013171e+02
-3.000000000000000000e+01 1.045842566932348916e+02
-3.000000000000000000e+01 1.018178641299579112e+02
-3.000000000000000000e+01 1.380608671823249551e+02
-3.000000000000000000e+01 2.955964769413729698e+01
-3.000000000000000000e+01 1.305318059552072363e+01
-3.000000000000000000e+01 1.046631641471689704e+02
-3.000000000000000000e+01 3.773739275939635007e+01
-3.000000000000000000e+01 1.658563924207582261e+02
-3.000000000000000000e+01 8.415079631919407177e+01
-3.000000000000000000e+01 2.546742909633369578e+01
-3.000000000000000000e+01 1.343155984987801688e+01
-3.000000000000000000e+01 8.855578451633211046e+01
-3.000000000000000000e+01 1.100626232096979180e+02
-3.000000000000000000e+01 3.821477986594983633e+01
-3.000000000000000000e+01 6.491925092031065958e+01
-3.000000000000000000e+01 9.310767483409435386e+01
-3.000000000000000000e+01 4.259280487037560192e+01
-3.000000000000000000e+01 4.427432999552503645e+01
-3.000000000000000000e+01 6.053420408225669291e+01
-3.000000000000000000e+01 5.529969295509656746e+01
-3.000000000000000000e+01 3.118606226581339413e+01
-2.500000000000000000e+01 1.375044864577417059e+01
-2.500000000000000000e+01 1.314098679220282051e+01
-2.500000000000000000e+01 1.373217886835324997e+01
-2.500000000000000000e+01 2.347034983569597344e+01
-2.500000000000000000e+01 8.660638181542407210e+01
-2.500000000000000000e+01 7.918152407273784377e+01
-2.500000000000000000e+01 4.480305445000516329e+01
-2.500000000000000000e+01 2.661720294013501587e+01
-2.500000000000000000e+01 1.417884130000260434e+01
-2.500000000000000000e+01 1.227286838001274738e+01
-2.500000000000000000e+01 9.179554090440036873e+01
-2.500000000000000000e+01 5.450322705459526418e+01
-2.500000000000000000e+01 3.527175210049503562e+01
-2.500000000000000000e+01 1.777237178013003671e+01
-2.500000000000000000e+01 3.590381462836857196e+01
-2.500000000000000000e+01 3.374362516113163935e+01
-2.500000000000000000e+01 3.292245108242592266e+01
-2.500000000000000000e+01 1.854134815776424716e+01
-2.500000000000000000e+01 2.440937499783822417e+01
-2.500000000000000000e+01 1.442393039949920741e+01
-2.500000000000000000e+01 1.604165709300479037e+01
-2.500000000000000000e+01 2.124986061345220989e+01
-2.500000000000000000e+01 2.422635295885246975e+01
-2.500000000000000000e+01 1.569758444659861496e+01
-2.500000000000000000e+01 2.354729285812764061e+01
-2.500000000000000000e+01 1.412289349596538379e+01
-2.500000000000000000e+01 1.161250815084831345e+01
-2.500000000000000000e+01 3.056603464441796092e+01
-2.500000000000000000e+01 1.564728872804415118e+02
-2.500000000000000000e+01 2.837785390910293515e+01
-2.500000000000000000e+01 3.771885814541928994e+01
-2.500000000000000000e+01 2.479112952701049011e+01
-2.500000000000000000e+01 1.262983171060606935e+02
-2.500000000000000000e+01 1.686737971857459328e+01
-2.500000000000000000e+01 9.115463558065459893e+01
-2.500000000000000000e+01 1.212436231638032780e+01
-2.500000000000000000e+01 2.626525158893459988e+01
-2.500000000000000000e+01 2.389995697248098594e+01
-2.500000000000000000e+01 1.472821001922838313e+01
-2.000000000000000000e+01 5.079836755335476184e+00
-2.000000000000000000e+01 1.126009383553719090e+01
-2.000000000000000000e+01 5.002532023234831371e+00
-2.000000000000000000e+01 7.866459559292969139e+00
-2.000000000000000000e+01 1.942907565248220791e+01
-2.000000000000000000e+01 2.006109770983953311e+01
-2.000000000000000000e+01 6.414384957659684083e+00
-2.000000000000000000e+01 6.687236316676019143e+00
-2.000000000000000000e+01 4.068140144015692350e+00
-2.000000000000000000e+01 4.952172550437738963e+00
-2.000000000000000000e+01 1.720741750837469652e+01
-2.000000000000000000e+01 1.270209668640764633e+01
-2.000000000000000000e+01 1.871032096762987251e+01
-2.000000000000000000e+01 2.835495540267312009e+01
-2.000000000000000000e+01 1.960802639797300628e+01


==> data/feram_gradual_removal_onset_time_5uc_median.dat <==
temp onset_time
-3.000000000000000000e+01 1.105833883754223592e+02
-2.500000000000000000e+01 2.422635295885246975e+01
-2.000000000000000000e+01 7.866459559292969139e+00


==> data/feram_gradual_removal_onset_time_6uc_all_upto_200ps.dat <==
temp onset_time
-3.000000000000000000e+01 3.741285070408819990e+01
-3.000000000000000000e+01 9.919593895873808265e+01
-3.000000000000000000e+01 4.435495775218721093e+01
-3.000000000000000000e+01 3.080718148308029214e+01
-3.000000000000000000e+01 7.639725846254708586e+01
-3.000000000000000000e+01 5.138297101489981600e+01
-3.000000000000000000e+01 5.919327634592043097e+01
-3.000000000000000000e+01 6.642226100306282888e+01
-3.000000000000000000e+01 8.179603541467271555e+01
-3.000000000000000000e+01 6.736093697912839673e+01
-3.000000000000000000e+01 1.274321079799058793e+02
-3.000000000000000000e+01 5.198894107248124641e+01
-3.000000000000000000e+01 1.062971682360726362e+02
-3.000000000000000000e+01 8.161759989480194122e+01
-3.000000000000000000e+01 1.711356319119562670e+02
-3.000000000000000000e+01 9.558595945532401572e+01
-3.000000000000000000e+01 9.884157272202251932e+01
-3.000000000000000000e+01 9.791087489721556381e+01
-3.000000000000000000e+01 1.418849408207000806e+02
-3.000000000000000000e+01 8.131012798884424342e+01
-3.000000000000000000e+01 5.967766351370242717e+01
-3.000000000000000000e+01 1.447405037520397286e+02
-3.000000000000000000e+01 1.353116234716086979e+02
-3.000000000000000000e+01 1.699134909417823565e+02
-3.000000000000000000e+01 1.457243677050929591e+02
-3.000000000000000000e+01 1.435102687646964057e+02
-3.000000000000000000e+01 1.595993400219706189e+02
-3.000000000000000000e+01 4.228293042761489318e+01
-2.500000000000000000e+01 6.319003243664135994e+01
-2.500000000000000000e+01 1.850505355918788553e+01
-2.500000000000000000e+01 1.300600994117293681e+02
-2.500000000000000000e+01 3.821639315222013522e+01
-2.500000000000000000e+01 6.276260864627789005e+01
-2.500000000000000000e+01 5.764622685463557161e+01
-2.500000000000000000e+01 1.043307626500054397e+02
-2.500000000000000000e+01 5.530666556273639856e+01
-2.500000000000000000e+01 1.128584792712178739e+02
-2.500000000000000000e+01 1.111394833407272387e+02
-2.500000000000000000e+01 1.367663729298378996e+02
-2.500000000000000000e+01 8.124223633421262036e+01
-2.500000000000000000e+01 3.287085133411323312e+01
-2.500000000000000000e+01 8.560162591221191519e+01
-2.500000000000000000e+01 1.316235585749134032e+02
-2.500000000000000000e+01 1.847472125328351638e+02
-2.500000000000000000e+01 1.184834851828605764e+02
-2.500000000000000000e+01 1.837084636641195630e+02
-2.500000000000000000e+01 5.126475950305204776e+01
-2.000000000000000000e+01 1.330753062370448845e+02
-2.000000000000000000e+01 2.523886185334078291e+01
-2.000000000000000000e+01 1.207478613517955495e+02
-2.000000000000000000e+01 1.196089109064961349e+02
-2.000000000000000000e+01 3.717944364534450585e+01
-2.000000000000000000e+01 2.169244037328178720e+01
-2.000000000000000000e+01 7.325117232704465664e+01
-2.000000000000000000e+01 1.764211242869965588e+02
-2.000000000000000000e+01 4.493413454537941476e+01
-2.000000000000000000e+01 1.320944959088208748e+02
-2.000000000000000000e+01 6.318315351223586873e+01
-2.000000000000000000e+01 3.859940917201735289e+01
-2.000000000000000000e+01 2.968275914413123928e+01
-2.000000000000000000e+01 8.548437221002167519e+00
-1.500000000000000000e+01 2.284825347914437543e+01
-1.500000000000000000e+01 2.515933762768402815e+01
-1.500000000000000000e+01 5.633047133870379497e+01
-1.500000000000000000e+01 6.519579974068618355e+01
-1.500000000000000000e+01 5.175656653114144490e+01
-1.500000000000000000e+01 1.381535698553292590e+01
-1.500000000000000000e+01 3.008838702097703788e+01
-1.500000000000000000e+01 2.925838437572560125e+01
-1.500000000000000000e+01 5.677649150288948476e+01
-1.500000000000000000e+01 3.860903218186560792e+01
-1.500000000000000000e+01 3.301628659483938577e+01


==> data/feram_gradual_removal_onset_time_6uc_median.dat <==
temp onset_time
-3.000000000000000000e+01 1.595993400219706189e+02
-2.500000000000000000e+01 1.316235585749134032e+02
-2.000000000000000000e+01 4.493413454537941476e+01
-1.500000000000000000e+01 3.008838702097703788e+01


==> data/feram_layerwise_polarization_scenario_A.dat <==
time_in_ps layer1 layer2 layer3 layer4
1 -0.7152738692150179 -0.950685956618807 -0.9437838780651758 -0.662189924542382
2 -0.7547432567655926 -0.9787264715314796 -0.9035621731300574 -0.6644892078954499
3 -0.7531891944814493 -0.9603888210479593 -0.9540129491378022 -0.7017744258190252
4 -0.7633876060785477 -0.9338095419812017 -0.9577365297204965 -0.7311422331384453
5 -0.7824784566496433 -0.9646833794343289 -0.9361426494350678 -0.7877740349627494
6 -0.7900076012680071 -0.9390177172760019 -0.9539292735161338 -0.8151434218965866
7 -0.741718009917111 -0.949060125567395 -0.9497434109495265 -0.7786399627799974
8 -0.6982808298487768 -0.9458870741439702 -0.9605391465302477 -0.8430969500875766
9 -0.7414639687561675 -0.9674011141331152 -0.9393582941706142 -0.8248473925954686
10 -0.7528634038262281 -0.9529876529504648 -0.9426787338723593 -0.7663264058491207
11 -0.8133527720729725 -0.9678319965586162 -0.9697667659611237 -0.7746056514579629
12 -0.8344493667665778 -0.9515199143970801 -0.9752236013975241 -0.7945437042073707
13 -0.8237671760903896 -0.9544337594977296 -0.968775779553978 -0.7129428470988753
14 -0.830765546366194 -0.9639186309700009 -0.9792526126467829 -0.7153304971198441
15 -0.7804312678853355 -0.9765523624062532 -0.952944824507844 -0.7565786623310129
16 -0.7785273121422934 -0.9464054328251426 -0.9456894411757438 -0.7597103076586247
17 -0.7804033914298408 -0.9697550325636473 -0.9534339653332837 -0.7912352869979786
18 -0.7718118770969019 -0.9410834273855334 -0.9347196088045192 -0.7160789097962285
19 -0.7896560117858197 -0.9624327141306503 -0.9496640871694279 -0.7455898190805701
20 -0.7802911031243839 -0.9561402017650985 -0.9320882633646641 -0.8013470163866683
21 -0.7599503681912373 -0.9692005485864426 -0.9338773752035213 -0.8269732652765427
22 -0.8082011398818322 -0.9724988551842799 -0.9593796293726545 -0.8120280622471392
23 -0.8260440333900714 -0.9633594829287548 -0.964854099596655 -0.7990698121731301
24 -0.7803936277321385 -0.9520460709307763 -0.9329022350503268 -0.7518696883634308
25 -0.796283523442124 -0.9750646493240582 -0.9538624617623852 -0.7858485821245332
26 -0.798379488294355 -0.9604150785721344 -0.9584953960676909 -0.7815168538459643
27 -0.7774278342090972 -0.9496789620645834 -0.9434836780886124 -0.7863872159931905
28 -0.7894684239009764 -0.9436677043245522 -0.9313174053618998 -0.7635352025051785
29 -0.8256091229092661 -0.958044188344929 -0.9689064581483148 -0.8588944626381464
30 -0.7901151098714718 -0.9296276650693217 -0.943213590234607 -0.8190351940250655
31 -0.8351567626615846 -0.9655462235728736 -0.9421134608742847 -0.8206946179013692
32 -0.842276514240427 -0.9907901965228437 -0.9511085285301962 -0.8223980458728044
33 -0.8069428910412967 -0.933133707537744 -0.9670034814732571 -0.7906836515689754
34 -0.7625877036769785 -0.9283918152999818 -0.9429125499555948 -0.8420022826931606
35 -0.7848755350182541 -0.9456131740921667 -0.9326818560970502 -0.7744107359815952
36 -0.8261202079632927 -0.953908778616536 -0.9334801665494867 -0.7983551542147717
37 -0.776710593669823 -0.9488587998939196 -0.9598400380217594 -0.7394430567890278
38 -0.7570731225022214 -0.956215366433539 -0.9560634374383259 -0.7822926457346564
39 -0.7046244811710575 -0.9265089442100852 -0.964670505075734 -0.7996047224997529
40 -0.6919259038262298 -0.9397418999469604 -0.9196047186451538 -0.7774871140776092
41 -0.8039813414310731 -0.9616861169701014 -0.9349924526963683 -0.8552421227427479
42 -0.6970557960824938 -0.9284958663286949 -0.9246763023917007 -0.7787114925621653
43 -0.7743868644538205 -0.9370646693679705 -0.9407998985469715 -0.7238475174844609
44 -0.6378896382228129 -0.9322930928680676 -0.9591948360716376 -0.7225700264888002
45 -0.6289512562907041 -0.9346164327696369 -0.9337592163447305 -0.7926466404862355
46 -0.709041627349764 -0.9557552121879324 -0.9418393835109522 -0.8378423654282623
47 -0.7191631936735255 -0.9388718592732392 -0.9471623526001579 -0.7802120954213524
48 -0.6926621783723117 -0.9312856935810142 -0.9311570193778375 -0.7198132254354165
49 -0.661463456094581 -0.9270258073070863 -0.9282985687105291 -0.7946868292998828
50 -0.7908565033242054 -0.9536296941299094 -0.9235887428767031 -0.7658759536276403
51 -0.7674502486986877 -0.9415923037546863 -0.9722704471025742 -0.8337973151951349
52 -0.7772577731830956 -0.9730060933491228 -0.9698781484359562 -0.7511985950759825
53 -0.853407488097001 -0.9507330983570158 -0.9265335211293667 -0.58027932347173
54 -0.8459333254699534 -0.9479261759608737 -0.934983201660252 -0.6672621751344482
55 -0.7525987817927271 -0.9326168637137374 -0.9385144493474923 -0.6504490645660637
56 -0.7727668885373489 -0.974232580298994 -0.9426961104018657 -0.6164268721013426
57 -0.7570319322639124 -0.9661590083506013 -0.9511087251147134 -0.6803464590117411
58 -0.7371422739971885 -0.9421367696306987 -0.9499605867315485 -0.7573767453621465
59 -0.6790344577967726 -0.9385108491526065 -0.9697986087983523 -0.8350111012433401
60 -0.6077348105696173 -0.9324524149829775 -0.9610946596852189 -0.7799909455484003
61 -0.676678619776248 -0.9471788155898452 -0.953615921649891 -0.7099619281317834
62 -0.7135444304137071 -0.9524863084665471 -0.9378213424486872 -0.7806204631377051
63 -0.737619662152162 -0.935294499025556 -0.9650715105091789 -0.7735966563671803
64 -0.5999891146141699 -0.944618487270572 -0.9637230987578949 -0.7941947782526652
65 -0.6179014911128371 -0.9530850201055867 -0.9539309618302245 -0.8193021904911674
66 -0.5879827460467248 -0.9554512347049547 -0.9328685728426568 -0.768754567699083
67 -0.6773967006179695 -0.9433038456557121 -0.958969565633017 -0.8167997004206157
68 -0.6467546864207124 -0.9437312281058818 -0.9418746685045394 -0.8133889975885625
69 -0.7184135745078465 -0.939632228913805 -0.9608933802669208 -0.7917082153826233
70 -0.6630934385484502 -0.9165988180259527 -0.9501694712724489 -0.8323611650754872
71 -0.616855877337429 -0.9474115176941488 -0.9558335183540546 -0.8476313107484702
72 -0.6496662149077347 -0.9282662864490835 -0.9567080149435077 -0.8074264773904675
73 -0.5678664027037685 -0.9192120468534144 -0.9618858429852475 -0.7770865519229831
74 -0.5862294164446431 -0.9076151946726355 -0.9405942672871023 -0.8203900159734557
75 -0.47290530331063757 -0.9087227826808277 -0.9424677948305192 -0.765815351631881
76 -0.44947987205817097 -0.8841818884756767 -0.9484468319826825 -0.7985664363158661
77 -0.45363693692026885 -0.9149175809774027 -0.9454877762976128 -0.7963165188042726
78 -0.4296949509386731 -0.9238030007277501 -0.9531641280281707 -0.853551484328743
79 -0.5278493692335209 -0.9084685834813501 -0.9422707593250463 -0.8598155459036424
80 -0.4221316622878427 -0.916844583364169 -0.9226559763235151 -0.8006091036362737
81 -0.39429445816681397 -0.9047233130735648 -0.9446373670934479 -0.7655278949575682
82 -0.45614715546057805 -0.9009259284956584 -0.9524846201524569 -0.7292285560982822
83 -0.623008036066706 -0.9264667247940107 -0.9570321481214231 -0.8499401959061069
84 -0.6830419334048748 -0.9379941132573526 -0.9408947447947491 -0.7819683892095903
85 -0.6916475478586931 -0.9459729121953331 -0.9464983787559201 -0.7355491954682245
86 -0.7549809505747977 -0.962401183515886 -0.9151595148448298 -0.8187192749963014
87 -0.7658574399916133 -0.9219460441027729 -0.9357569775939916 -0.7985675194580116
88 -0.8203950462243439 -0.9282596912312522 -0.9169419659376846 -0.8271709946097294
89 -0.7650959794997042 -0.9659673114638841 -0.9439717820270886 -0.8217778101564047
90 -0.6869031848233671 -0.9450214315670026 -0.9368110522128474 -0.7543337750703075
91 -0.7416154544725676 -0.9461543712687494 -0.9305606513346157 -0.7915481300572331
92 -0.6898869407748658 -0.9357154404418287 -0.9520917286486065 -0.8106107456951845
93 -0.7791734276322287 -0.9595243695418879 -0.9358165118659939 -0.8158613138629858
94 -0.6641390985790401 -0.9273119110173663 -0.9315802774077354 -0.8526386383399932
95 -0.5893227740465254 -0.930869130988506 -0.9453440922883357 -0.8286296247471375
96 -0.7430924594804617 -0.9300000308367878 -0.9786068710528937 -0.8966662889160252
97 -0.715650081871671 -0.9634179571862057 -0.9785574127010561 -0.9078322316891156
98 -0.7713429420761804 -0.9621337707531583 -0.9692707369683737 -0.8969466338563268
99 -0.7318858930950278 -0.9339664356991326 -0.9822099761631622 -0.8745398341905957
100 -0.751914077918393 -0.96816603605437 -0.955090748809698 -0.886223688511445
101 -0.7444433805752928 -0.9662554889480955 -0.943915628237862 -0.8681331447663785
102 -0.7308842834147433 -0.9411106138679195 -0.9500368461059291 -0.8214223506574415
103 -0.7198316658340734 -0.9151915851033661 -0.9464039064041847 -0.8975966424906263
104 -0.7771781217621383 -0.9417937836120992 -0.9493170345495352 -0.869528046828743
105 -0.7509480808725588 -0.9199285627281941 -0.9522004167591767 -0.8380374620707531
106 -0.7781274746521613 -0.9656683488134004 -0.9485667022831574 -0.7962777107077648
107 -0.7568879321775707 -0.9448070002590301 -0.9280799898546964 -0.8272038280787466
108 -0.7391236069481448 -0.9442211938153713 -0.9615709531342506 -0.8303627832358905
109 -0.7215179369881095 -0.9353594567174839 -0.9436535463846961 -0.852748906835897
110 -0.7587417280318729 -0.9660291584949181 -0.978744611271464 -0.8453251392280918
111 -0.7913004451290218 -0.9572532286116037 -0.9588983018181357 -0.8885816311426863
112 -0.7622209232225686 -0.941722142046574 -0.9551482555629558 -0.8744488271228033
113 -0.7600427590598462 -0.9442756708543012 -0.9587010041999686 -0.8973624062561704
114 -0.7851428822528114 -0.9445153382178791 -0.9516952099676839 -0.9045677222098862
115 -0.7535770788619988 -0.9218036513839551 -0.9410519854265339 -0.891193626498668
116 -0.7168664003910113 -0.9457787136742651 -0.9496662495991217 -0.8694791782304622
117 -0.7530458689498241 -0.9348137226786086 -0.9225414600601946 -0.8805732944173069
118 -0.7932741536843789 -0.9970235022572542 -0.9816703979178995 -0.9069645153382185
119 -0.8057524715684828 -0.946898451376552 -0.9597403658168048 -0.856349514166418
120 -0.7528212422291303 -0.9406469981929652 -0.936095777518747 -0.82858534697553
121 -0.822383668220841 -0.9589237922772347 -0.9496841542086042 -0.872450776778666
122 -0.8276630919121276 -0.9784403639665976 -0.9632596449760708 -0.903707360432701
123 -0.8421879779701995 -0.9464384513148804 -0.9489572694641806 -0.8545596044256957
124 -0.8214520811747565 -0.9565870113911098 -0.9640434467201997 -0.8384849886520622
125 -0.8055900811932609 -0.9525108082938634 -0.9731696401038574 -0.8828682760385836
126 -0.7670292841548243 -0.9633877409894914 -0.9688604458074308 -0.8856657623778884
127 -0.8121791201031182 -0.9476615307997807 -0.9517134113812424 -0.865077288552151
128 -0.8030952000999109 -0.9367105936698236 -0.9217147720544705 -0.885374616852922
129 -0.7948193079916602 -0.9623216592966745 -0.9181844263432495 -0.8774217246706626
130 -0.7705423959566808 -0.9375936166308949 -0.9377967578202094 -0.8313682166777667
131 -0.7413801774965475 -0.9507628905479066 -0.9508479499703971 -0.8409558478882964
132 -0.7325939635447513 -0.9506016102970178 -0.9602288320875275 -0.8581535818470017
133 -0.7542310076228543 -0.943744908075538 -0.9677897617241471 -0.8345897358212437
134 -0.7578690777950458 -0.9573380953041752 -0.962677369344532 -0.8826947690016281
135 -0.7595418231633608 -0.9273039975268904 -0.9434745581088401 -0.8820360721025743
136 -0.6848703043282516 -0.9384508060736144 -0.949126355276791 -0.8343336555777563
137 -0.6883470017391947 -0.9430301730252114 -0.9879593794713353 -0.8632942978155216
138 -0.7493980851897104 -0.9432206402950463 -0.9552191647547837 -0.9157238473209001
139 -0.778672233477648 -0.9277223756352373 -0.9595348463402884 -0.9161243593657484
140 -0.8425219018280051 -0.9309855514234261 -0.9527202093509477 -0.8774121845396685
141 -0.7223774738812416 -0.9563490708876059 -0.9555963911708104 -0.869966048697454
142 -0.7996445327918386 -0.9662229445739596 -0.9331406226872412 -0.8218958996324255
143 -0.813603513697702 -0.947239745226469 -0.959693802268353 -0.8462108295712476
144 -0.7466578589093646 -0.9694031424227856 -0.9357521169454315 -0.8631427504255474
145 -0.7759637112689948 -0.9688722871336592 -0.9413387521277377 -0.8470445946195957
146 -0.7134965563018045 -0.9349715877553288 -0.9508693545552106 -0.8746217366970093
147 -0.7241857083826733 -0.9776453183589882 -0.9632874327758038 -0.8629427353155218
148 -0.7425304975823979 -0.9380186747582411 -0.9533871011261595 -0.8301501790075472
149 -0.7302481320616253 -0.9640107057615451 -0.9491858201660243 -0.8623360870584149
150 -0.77749554408427 -0.9572979496620294 -0.9574358132277472 -0.86020726946418
151 -0.7698642371903981 -0.9457766052089487 -0.9331302692359887 -0.8851568166259616
152 -0.7305015911782136 -0.9485588311932612 -0.9501640902531059 -0.8837276086380027
153 -0.7638814919145948 -0.9480963487702303 -0.9694446024829794 -0.8884212528678214
154 -0.7789414386286266 -0.9402569051275391 -0.9466076180740568 -0.8436080659783869
155 -0.7946070159857896 -0.9352083950069064 -0.9713609700328111 -0.8605346443593359
156 -0.770896228815127 -0.9559819550831363 -0.9613620223381683 -0.8636310162571519
157 -0.8052721693371333 -0.9462592317631252 -0.9415596051966153 -0.8148008675930034
158 -0.768079272899397 -0.9510370026026255 -0.9600618894316163 -0.8328275907526634
159 -0.7494780950883172 -0.9616488198761577 -0.9587609933145843 -0.804328232157833
160 -0.7097195625493389 -0.9526198317544906 -0.9532187823786259 -0.8372856072380107
161 -0.7523431872286364 -0.9575383031441179 -0.9668641184687686 -0.8534592938992475
162 -0.7379265884029002 -0.9420992181332641 -0.9649359982484714 -0.8945231360704078
163 -0.6610257548845475 -0.9486881182775806 -0.9376435568075281 -0.9021371165445519
164 -0.6940571228352579 -0.9318909310551117 -0.9727652773152267 -0.88014152928878
165 -0.5617414998396488 -0.9306556093657496 -0.9664461720754376 -0.8668408945135194
166 -0.5595871031305494 -0.9222439544478979 -0.9311026117216797 -0.8763055987270572
167 -0.5902762012470402 -0.9438359652531072 -0.9583451939325547 -0.8302040585837267
168 -0.5867959884423711 -0.9265222734112878 -0.9601797360679389 -0.8343172080064623
169 -0.5552398600934961 -0.925712406872902 -0.9406056460615255 -0.8662069595544711
170 -0.5400259568655021 -0.9026617582210893 -0.9519450187796052 -0.8837963245633529
171 -0.5107118132647531 -0.9220091053322963 -0.9504046171921257 -0.8734231724578154
172 -0.47986671184255975 -0.9033568001282818 -0.9629624708592354 -0.8962118703128064
173 -0.3652634810723799 -0.9280529459924508 -0.9460671262889786 -0.8717085854240691
174 -0.37632703029405906 -0.9095372747372719 -0.9355722266935568 -0.8865649862159567
175 -0.41828254129045755 -0.8862201808269204 -0.9498686160141584 -0.8239596053507993
176 -0.3151348762519739 -0.9148648847629268 -0.9769285904813001 -0.8684004920009366
177 -0.2355639662892242 -0.9062336989034437 -0.9678274365687274 -0.86194388552768
178 -0.23403865930900936 -0.8852412361851193 -0.9580729475034554 -0.8526852173068387
179 -0.2343803193457665 -0.8686648750493378 -0.9622410981904956 -0.8725994794750358
180 -0.1488029274903786 -0.8737660466930631 -0.9420396915704541 -0.8922198709172107
181 -0.19340154816089408 -0.8439479991550711 -0.9460859213106882 -0.8712724221987854
182 -0.13481223480363153 -0.9137818042912477 -0.9439835848073329 -0.8829813082815289
183 -0.20254539175054267 -0.8924949697491105 -0.9636399396524089 -0.8861802047871015
184 -0.21235459298524736 -0.8937665208086627 -0.9275356627442279 -0.8340690219804604
185 -0.3226514124790312 -0.896635972499752 -0.9450744592769406 -0.9059377389850986
186 -0.3544781374888987 -0.9120720470692725 -0.9557462309737018 -0.8532715094298903
187 -0.28493275267663354 -0.8963344234137565 -0.9486989188622454 -0.8287419246163897
188 -0.23854493151149644 -0.9344493397843889 -0.9622540496410592 -0.8641128410548652
189 -0.16774919207617922 -0.8877830277407729 -0.9559943861629163 -0.7481646021437742
190 -0.264367637717091 -0.9163383358311121 -0.9598207072108758 -0.7379562225552593
191 -0.3048960761730313 -0.899180878570899 -0.9570414531219172 -0.8350410476181663
192 -0.3091306801361757 -0.8944764530294067 -0.9453361787978595 -0.8294400733298795
193 -0.34622265162448185 -0.889536499962995 -0.93797329457149 -0.8471500255945317
194 -0.427425548432258 -0.9164072637593762 -0.9326184325352765 -0.8916216912127484
195 -0.3251776353118217 -0.914687658038534 -0.9534265799227837 -0.8745129599306791
196 -0.36573787805900937 -0.8841457978710276 -0.9383854937586358 -0.8688922886446614
197 -0.5113545405627093 -0.9224746945616235 -0.9490991649398074 -0.889327114324305
198 -0.4432658894254496 -0.9303927373199137 -0.9408821017120577 -0.8092335400939896
199 -0.3564239965709493 -0.9168160631907432 -0.9459736175868381 -0.8036457369683736
200 -0.4103898039705446 -0.902400932966991 -0.9654371345840745 -0.8658190404825342


==> data/feram_layerwise_polarization_scenario_B.dat <==
time_in_ps layer1 layer2 layer3 layer4
1 -0.7921851910955687 -0.9342668823699888 -0.9653061129304821 -0.838266093719163
2 -0.8007189519809554 -0.9538144604487383 -0.9510279404418267 -0.8316059837243444
3 -0.7954555017453632 -0.9567184840327096 -0.9591144445677907 -0.7934005305469213
4 -0.7862742916790015 -0.945219638870387 -0.9513515416851687 -0.7713703251430817
5 -0.7260825292641112 -0.9538634678125623 -0.9654308053335333 -0.7787385055876251
6 -0.8506798894809546 -0.983589378885435 -0.9663882336071624 -0.7866483303421677
7 -0.8007385217769394 -0.9514339414347723 -0.919102649496743 -0.6781206173216386
8 -0.8346673019044804 -0.9535159988960419 -0.9725215433503565 -0.7741153195616233
9 -0.8323363761532947 -0.97130214115231 -0.9871796327647022 -0.796733802206681
10 -0.7852170948354554 -0.962616913823517 -0.9531039269106475 -0.7627488181801376
11 -0.7172994028456186 -0.9448756082556254 -0.9317706483126097 -0.7634701368844986
12 -0.6485779615650282 -0.9278821294651679 -0.9636168467535029 -0.771770181906207
13 -0.6075034961207321 -0.9323033692273521 -0.94058538629243 -0.773141092948244
14 -0.5947418883831664 -0.9394870030651762 -0.9565732157835011 -0.7973246234828306
15 -0.7534222512088012 -0.9525569054359079 -0.9346665464031951 -0.758695488269686
16 -0.762605157298451 -0.9552324361370161 -0.9401759161609429 -0.7132293362689942
17 -0.7837916643539083 -0.9714675381142671 -0.9473023092128009 -0.8254088572503461
18 -0.8278152444740482 -0.9375277184169637 -0.9366381387840447 -0.7937841324686701
19 -0.7721257647523182 -0.9648016770586644 -0.9361266991069668 -0.8046519952943051
20 -0.8124852137606092 -0.9485331171674561 -0.9524636742648503 -0.7761358113775416
21 -0.810550132135633 -0.9337117546748559 -0.9675229117327799 -0.7263839126023783
22 -0.8102586705335987 -0.9648695989367482 -0.9311927129588533 -0.7633554394550518
23 -0.79593890692841 -0.9489418587798503 -0.9260436363664396 -0.7237464113689062
24 -0.7056706422994377 -0.9545282549770563 -0.9487143796563566 -0.6984623505957668
25 -0.7626904171600561 -0.9384290044651676 -0.9449109626319808 -0.7928040854117331
26 -0.7231173062216293 -0.9374739352057413 -0.9466326151445617 -0.7757472331692832
27 -0.695815463415236 -0.9214175324094633 -0.9448892766614867 -0.7722947811821582
28 -0.7360707341930622 -0.9410312014320598 -0.9441835151161936 -0.7354634267996346
29 -0.7422767339525351 -0.9530071456544803 -0.9508232381401741 -0.797164642231595
30 -0.8086815192051507 -0.9252363832457559 -0.9520024908414733 -0.7643034817816258
31 -0.7107209409537208 -0.9567531869819413 -0.9284449663570672 -0.751981556517664
32 -0.7654873407279963 -0.9282069680345878 -0.9430612179605766 -0.7193522000505714
33 -0.7637820355671481 -0.9518475745325136 -0.945254973973753 -0.8141391718164087
34 -0.7208529378207037 -0.949489581791494 -0.9402628836096281 -0.7529655930839264
35 -0.7270431722727946 -0.911963490015048 -0.9546965120510156 -0.7814809289890491
36 -0.7367735354067981 -0.9293524197626808 -0.9278950115329576 -0.7093766420589094
37 -0.6914511984717281 -0.9256259675041947 -0.9280351994215005 -0.6911780192298201
38 -0.7344556266343499 -0.9498979841992296 -0.9130430897843882 -0.6919217023139933
39 -0.8138908354610731 -0.9509255892909986 -0.9293012885151456 -0.5938378886977004
40 -0.8019321521302062 -0.95951985966178 -0.9451650346297116 -0.6935531456606477
41 -0.7968481180308895 -0.9361191402395422 -0.9271338015899433 -0.6031734137556753
42 -0.794601457654924 -0.950362478722616 -0.9059423876307476 -0.6672626145586655
43 -0.7700868826475231 -0.9302322395524949 -0.904892298666616 -0.6848762288459624
44 -0.831059413237616 -0.9723976334307771 -0.9529607208715675 -0.5638360346358805
45 -0.8455493188153728 -0.9730158994474063 -0.9199843002207928 -0.5057463697392438
46 -0.7589375377750665 -0.9617587414582116 -0.9398224379255489 -0.42612945129021146
47 -0.754644956797662 -0.9509524481325254 -0.9174959025619199 -0.510391033587428
48 -0.801104496620289 -0.9414338026692307 -0.9083352567779254 -0.396925499093399
49 -0.7423282352415149 -0.9501819370436153 -0.8770234637112696 -0.5321621174696567
50 -0.8277272941027717 -0.9365099695332543 -0.8927618814140529 -0.5514348742475823
51 -0.8141372213896287 -0.9374131674622547 -0.9075795974565825 -0.5388771477822193
52 -0.8372217134152375 -0.9253580150976913 -0.9312461376924219 -0.46882091304642787
53 -0.859432969305062 -0.9740083197651451 -0.9013439982361323 -0.40198341828868084
54 -0.844629488294355 -0.9240375607484697 -0.931025546736234 -0.4918414457210873
55 -0.853682224596654 -0.9597534907242942 -0.9268843165642884 -0.44882120985050267
56 -0.7966939225318231 -0.9330015603414261 -0.8878477040470202 -0.3504903588785271
57 -0.7726893571455 -0.9642883910289617 -0.9414934410153935 -0.2436930290359188
58 -0.7569389323687584 -0.9444330078510469 -0.9028601081446104 -0.20085612171896558
59 -0.7655366333321 -0.9690203653850902 -0.9032932917653452 -0.3066947435612786
60 -0.8274771460861948 -0.9475004933885914 -0.9097053583543016 -0.5172396103155221
61 -0.8630286388950567 -0.9696148909302853 -0.9157630254588512 -0.49433190944469074
62 -0.8309209714821395 -0.965449442316708 -0.8999895463291919 -0.45562322303014646
63 -0.7982247839883053 -0.9428391930937927 -0.8963078845038988 -0.44290406212995875
64 -0.7818327728747304 -0.9541063344927967 -0.8821110633140924 -0.32985661279479944
65 -0.6952630416481642 -0.9314346198440878 -0.8837914446418013 -0.35735053409315193
66 -0.831743558195182 -0.9321266397461523 -0.8776444703473455 -0.245573228889136
67 -0.8343771315929059 -0.9368916480104116 -0.8643682737258236 -0.35425028061476116
68 -0.8750620937253286 -0.9405044898361948 -0.8897489654257931 -0.28893236104943676
69 -0.8583150008634286 -0.9399824692865593 -0.8655992088822282 -0.2541166763802544
70 -0.7823967584369451 -0.9282237895019242 -0.8991597823539578 -0.275311463113035
71 -0.8805529922476315 -0.9723296460245234 -0.8600319469113875 -0.12706793421279852
72 -0.8406481275902905 -0.9522132949723702 -0.8847533095581701 -0.06732089994079346
73 -0.8408729740230887 -0.9458819205459352 -0.8921626840956182 -0.09640326654085261
74 -0.824722137421059 -0.9498726363602727 -0.883396460091029 0.009961989805358198
75 -0.8246856151013906 -0.9294002861653844 -0.8952571248396467 -0.019294851335849593
76 -0.8732172174116829 -0.9657920158932793 -0.8862822282970689 -0.07539480338464573
77 -0.8791117193667357 -0.9318943616476708 -0.8538094841622258 -0.10741845211663707
78 -0.8728793695727255 -0.9132711625160344 -0.8337886770401605 -0.031765637334714804
79 -0.8668903451561578 -0.9375788882104794 -0.8390455089303328 -0.04447558959936846
80 -0.8274772000505723 -0.9447723050189947 -0.8728360785783018 -0.07668407403295817
81 -0.8095508390689762 -0.9611786244017662 -0.8688222698650585 -0.12348702002540936
82 -0.8424781752639633 -0.9363485620806199 -0.8898407087218753 -0.109220438314091
83 -0.8808313250875768 -0.9634412775064135 -0.8830222865169226 -0.08203394050967053
84 -0.8378632380784983 -0.9655917116883755 -0.9050853138259822 -0.13616615092140294
85 -0.8325118875814094 -0.9343514445492905 -0.8299984388876572 -0.15746130754144447
86 -0.835530377318927 -0.9638266294158278 -0.9506240093682161 -0.2560828954509571
87 -0.7835487321454988 -0.92180414091795 -0.9174544309379319 -0.3599925798981155
88 -0.7687618798722109 -0.9473717112566611 -0.8904394781798879 -0.38682439683244485
89 -0.7334853818210977 -0.927693863171009 -0.9038726995756852 -0.4496615778258836
90 -0.6550563812105293 -0.9203872290988256 -0.9286732857830063 -0.5030641898559308
91 -0.7749948232743722 -0.955197528894071 -0.9203202901433281 -0.5173654706618807
92 -0.8537157942939603 -0.9165741909968894 -0.9039002753725088 -0.5063342075562467
93 -0.8577088074489347 -0.947432825914003 -0.9244740169232281 -0.40944414764036885
94 -0.8857039229018641 -0.9317319288718674 -0.8834005189831259 -0.421714660271117
95 -0.8704455376085463 -0.9397363030701088 -0.8729114359766618 -0.20776802178927395
96 -0.8751156263876545 -0.9402237902728449 -0.917275708629368 -0.2665638067088515
97 -0.8494891539310749 -0.9568146100071538 -0.8840907542061365 -0.2046949663570648
98 -0.8113055987270553 -0.9600784333678718 -0.8998928807109733 -0.2525398257104799
99 -0.854232526334616 -0.9189074988898769 -0.8960122059712344 -0.17419102772843872
100 -0.8355909214957086 -0.965126484791297 -0.9071580161769792 -0.12763922809354664
101 -0.8821317201068184 -0.946488491711071 -0.8887669293960919 -0.14622533827955425
102 -0.8302751527962804 -0.9374081873211487 -0.840307820517566 0.0058189479721729226
103 -0.8359433397165492 -0.9726080019920578 -0.8726722157464964 0.05299387812685026
104 -0.8608320458974751 -0.9241192705249655 -0.8110834273855346 0.07787681011939981
105 -0.9084557746509272 -0.9317724753922452 -0.7469762217535026 0.10571253792924805
106 -0.8855954005390265 -0.9458711392342601 -0.7993887532070257 0.04331254933885926
107 -0.8871596119807078 -0.9531874522029807 -0.8185290158747779 0.08453328137334709
108 -0.9140549526963697 -0.9411502198662907 -0.8201161082124528 -0.05921533097123531
109 -0.8867882060082388 -0.932842427101835 -0.8461635837588788 -0.11081104604549036
110 -0.8898215976230993 -0.9480663638494173 -0.8771517254724194 -0.0782723343139433
111 -0.8804348796440198 -0.967978367222963 -0.8634365093682156 0.0061807521400729995
112 -0.8996630001726851 -0.9578404728204569 -0.8785699401457973 -0.016204195807430412
113 -0.8951536789828791 -0.9563088365896975 -0.845119812481497 0.12414029350453902
114 -0.8722488613516379 -0.9482655694937824 -0.8108985030281709 0.12626792773707304
115 -0.8656720415186516 -0.947467717738553 -0.8734154863886431 0.09689398775162829
116 -0.8801688005723308 -0.9289441368474942 -0.864171935902655 0.10254797818605667
117 -0.8767391022794558 -0.9649293413570675 -0.8842119235062664 0.10900672010681872
118 -0.8799191228167554 -0.9541412957001185 -0.8833821749494285 0.3263857281182159
119 -0.8666715658612093 -0.9548605714673358 -0.8705795350120866 0.30248244615896924
120 -0.9057083556900042 -0.9718299744363038 -0.8498405352649501 0.3060979360938426
121 -0.8486442953485803 -0.9646147328917531 -0.8367272339710378 0.4327379250851097
122 -0.8578037654800668 -0.9648688665630547 -0.7957966144291498 0.45539166574156353
123 -0.8177009710504255 -0.936417667320406 -0.7308105333839063 0.538396691366933
124 -0.8549389315978395 -0.9280950497705742 -0.7667835072528143 0.4659062045157394
125 -0.8305046247471396 -0.9592108943284978 -0.7733992970754381 0.46496477282539017
126 -0.8355238283562773 -0.9432082747434368 -0.8369125476428354 0.45892415460948216
127 -0.8438209747200014 -0.9399001659019126 -0.8191047039976805 0.46054150939905275
128 -0.8365106286695787 -0.9170615587070756 -0.7349056008856314 0.5743727720421352
129 -0.7523519024755791 -0.9604523024287057 -0.7652568897091485 0.5278092659919573
130 -0.7884535544022608 -0.951771122428212 -0.8153518593040721 0.5744970211663698
131 -0.7917255302385543 -0.8956240903147806 -0.6989518113528717 0.5503827693284967
132 -0.6305172832482242 -0.7251586668331869 -0.6150570249284583 0.5170403160153942
133 -0.5518280163003256 -0.6217530867623852 -0.5139126409241161 0.6344947932085077
134 -0.4767313930826917 -0.4853005468904183 -0.34793570067347473 0.7420024677138846
135 -0.37968256996867 -0.41710474948194154 -0.32596649814362555 0.824224354586047
136 -0.3031285462305104 -0.37168411257894174 -0.2652384801472773 0.8324631731670611
137 -0.250680421415532 -0.31591031351761467 -0.24421703084912197 0.8360741455126302
138 -0.2252993249827314 -0.27370160166271945 -0.15053888441755442 0.9059821863590377
139 -0.12698760438252438 -0.1770381844224883 -0.0021492392564633755 0.9079461543442857
140 -0.09308441878823778 -0.12683744850256568 0.009829854172834027 0.9007930026704647
141 -0.013392674875419366 -0.05932925362640624 0.004767964741217681 0.9099984658698438
142 0.06263761687142293 0.04410240280244716 0.09065226357435371 0.9084659353722621
143 0.10408847999309262 0.09023021974294433 0.18114670832716587 0.9027732678976712
144 0.17688387714007298 0.16895243194321113 0.2755393354055657 0.8997700385151481
145 0.19938157979943746 0.21653342861900512 0.30756269118807955 0.8528699026790995
146 0.30140396422315985 0.3428976789150383 0.4694467533488752 0.9408912910746017
147 0.41754827113553417 0.4150167058293867 0.5399850557220734 0.9425529313449774
148 0.48931569700389876 0.4793100962724492 0.5574881278369842 0.9208920966856611
149 0.5264303990588605 0.5571561197145742 0.5975671740859977 0.904515820042676
150 0.5826303316804817 0.5988521815485008 0.6500978798167056 0.9361189243820337
151 0.6314233181616337 0.6767174124543622 0.7376605632955886 0.9761941391602518
152 0.7130514272806886 0.7244908923549437 0.7875553211959746 0.9637732586466352
153 0.7413561055296515 0.7776918317976638 0.8229270239725177 0.9694968592732375
154 0.7967810557282416 0.8446010606312896 0.8946406666296626 1.0013623962342109
155 0.8899027754650188 0.8798391553187282 1.0051763363121669 1.0159727271746108
156 0.9520535873976206 1.0039757638272149 1.006633871743636 0.9960938617833508
157 1.001186510910054 0.9928389425448981 1.0076867630007909 0.975875151871176
158 0.9876962221852176 0.979825020506462 1.006349236635335 0.9962530721149102
159 1.0070871224035434 1.0015949017539965 0.9940997739663511 1.0194522692791597
160 0.9975009713587921 0.9922524191459453 1.0106987924314186 0.9862797112443238
161 1.0184160954151864 0.9897256104141987 0.9925538795761787 1.0046771002935662
162 1.0240971952400335 0.9992609539976827 1.0110814731041546 1.0116631782551315
163 0.9874860463538567 1.0014376726860068 1.0023080641281807 0.989863061537892
164 1.0163970490736638 1.023619174930924 1.0233938389641308 1.0023185794725677
165 0.9899554639702969 1.0000285047550312 0.9969305062166972 1.0061273389702976
166 0.9811737637532055 1.0094621717424015 0.995948844083036 1.0321617936833907
167 1.006613361425649 1.0231309013901246 1.0129689620029108 1.014231844070704
168 1.0252440461873393 1.0022823269747883 1.0035756449514004 0.9947489307344092
169 1.02632629021117 1.0125369771622752 0.998108402099369 1.0024832402062396
170 0.9939441098653043 1.0054951963994945 1.0223081759115347 0.9981425576956292
171 1.0191968635903896 0.9921292917098378 0.9953008282760986 1.0081764010694205
172 1.0021953441077074 0.9785147769883563 1.007184223591374 1.000288940694692
173 0.9930964836811725 1.0059356228105882 0.9897999347801955 1.0207468053088615
174 1.0247536680358167 1.0165472666271953 1.0221914239811511 1.0177327869054666
175 1.0128266232484726 1.0196544314004818 1.008233314214525 0.9906008278135486
176 1.0109867964587047 1.0151463398275593 0.9954667571726371 1.001179164045541
177 1.0218157895142583 1.022788643890614 0.9952416794639354 1.0181183739453827
178 1.0023565279936344 0.9924733839981735 1.0043481951228543 1.010154072151913
179 0.9794722168257852 1.013185089334172 0.9946678454028511 1.0251381179692134
180 1.0312263134929458 1.0068785385213144 0.9936352832975661 1.007224743129563
181 0.9962206549425191 0.9918620215672507 1.0057206402950478 0.9679047829398576
182 0.9902676710208207 1.0138752050646327 1.0059214571615362 0.9950969508584948
183 1.0032974778591868 1.0024077902975124 0.9851492076487541 1.0130273090586128
184 0.9997212470088321 0.9876219479290017 1.004927641479177 0.9956177148090583
185 0.9831820673290403 0.9875605634497726 0.995035231029209 0.9973139346815173
186 1.0290735665519555 0.9915490435970494 1.0012294125900438 1.0337933989231793
187 0.9974471033464094 0.9880047558034837 1.0092038095766735 0.9885164460294561
188 0.9960699170182076 1.002145164945974 0.9830586893440398 1.0156205710664616
189 0.9991481684490346 0.9952174147671211 0.9972716690102617 0.9995144786424413
190 1.0080844110790392 1.001853383412274 1.0112076996373596 1.0056253854598374
191 0.9944868912818218 0.9941413034093133 1.003829131050178 1.0028664219767616
192 1.0041267137544376 1.0239016938647127 1.0106084869005323 0.9981791802348541
193 1.0019002206372123 1.0056041851687378 1.0081591555962615 1.0075791657415631
194 1.0039282983027447 1.0084698053890364 1.015539262168196 0.9904185901112592
195 1.0085660431468335 1.0157114971876842 1.0262829876529482 1.013057768095028
196 1.010986418708061 1.008384942551064 0.9964330780047377 0.9822855262914452
197 0.9977239174745888 1.003183944518454 1.0017263319950165 1.0002058355535812
198 1.0090943968016077 1.0140496256414055 1.0076861539742448 0.9881834048746785
199 0.9876187717399338 1.001364901723158 0.990448016115305 0.9666333783550389
200 1.0071552755575286 0.9990125251319796 0.9939233913990034 1.0030536783661435


==> data/feram_layerwise_polarization_scenario_C.dat <==
time_in_ps layer1 layer2 layer3 layer4
1 -0.7600570172192607 -0.9813645201179225 -0.9572677026285263 -0.7813012777222728
2 -0.7737631171982925 -0.941455087761497 -0.9515904959480466 -0.8407976204793273
3 -0.7677414751702207 -0.9362852310292108 -0.9436839437475327 -0.8189741603142892
4 -0.7557614373643177 -0.9600650771844771 -0.9337719095371992 -0.7688192401507306
5 -0.7902287665593555 -0.9653923171686878 -0.9532775881315362 -0.77525202520599
6 -0.7785553851823072 -0.9614803585084856 -0.9639772478475915 -0.7443908308355562
7 -0.7612575511582278 -0.9524778591868961 -0.9580407885891541 -0.8077350264271269
8 -0.7910151508844 -0.9513542668862232 -0.9498676832013537 -0.7817502227957853
9 -0.8012441564288526 -0.9474712832420569 -0.9573076247039675 -0.7110654919392647
10 -0.7554383564917625 -0.960418358835356 -0.9496609379625528 -0.7631428544997021
11 -0.7032256821097275 -0.9307648024287047 -0.9329673315077949 -0.7351894804926511
12 -0.7212896638173475 -0.9540216489663491 -0.9284921736234469 -0.7043910312746708
13 -0.8259868851144663 -0.9730624128860771 -0.9573433375579719 -0.7364490707334219
14 -0.7451059436365198 -0.9308953422575007 -0.9406765321257649 -0.7357566615169239
15 -0.8037030278641213 -0.9603929223406352 -0.964311522473852 -0.7274832363516375
16 -0.7177362174980266 -0.9451061363664386 -0.9421265896363716 -0.7865741061957277
17 -0.762747596272448 -0.9223733918615551 -0.9297059982176347 -0.7206288777259707
18 -0.7550604015566407 -0.9290204501862533 -0.9396371319629463 -0.7009776379329457
19 -0.7440424715068085 -0.9537684172710672 -0.9686382821751042 -0.7140405287892237
20 -0.8185199228771974 -0.9666687211676038 -0.9356126768489724 -0.8270387818852387
21 -0.7248249858150771 -0.9495837843213453 -0.94664088711269 -0.7981889593509461
22 -0.6958475182553789 -0.9547442088513912 -0.9602115249407933 -0.7659403485482043
23 -0.5980867084196773 -0.9387058879761176 -0.9464253996447607 -0.7629271241920764
24 -0.5947083225404567 -0.9351479510496852 -0.9206935424684222 -0.7577540989799183
25 -0.5753031680173178 -0.9186946633856296 -0.9387701210035526 -0.7881094466955284
26 -0.49495329383140874 -0.9403091310810129 -0.9447879970890065 -0.7569375794047266
27 -0.4390037250838766 -0.9040809712354432 -0.9588779418294869 -0.7217916288916038
28 -0.39949913348628385 -0.9284352103685601 -0.9545313772017481 -0.769129319462947
29 -0.5163762496607952 -0.9104246957950967 -0.9441799496126886 -0.7716821505883658
30 -0.4418690253725091 -0.9195289680777592 -0.9392438203078742 -0.7196058326240882
31 -0.43587427687734376 -0.8884031825106075 -0.9333687031280848 -0.6457985841289234
32 -0.40918889999013225 -0.9017996772930231 -0.9083963560168747 -0.6816099770882685
33 -0.49596694913163647 -0.8742651478007205 -0.8892751157921358 -0.5805081362862641
34 -0.5168985400323177 -0.7999869714574693 -0.833183539785624 -0.44073485219927977
35 -0.5317439629280137 -0.7244154617192131 -0.6986177834209097 -0.40403423037546793
36 -0.3900627875530393 -0.5519814909894896 -0.5369003979487371 -0.34282867004021067
37 -0.3466012734051219 -0.5403606593521807 -0.5022719079953618 -0.23964243203572091
38 -0.15716034820899946 -0.4239891547019935 -0.40377554442347446 -0.1290825631845769
39 -0.17827431172291275 -0.33470047072355436 -0.30602189643156685 0.03536152278221819
40 -0.136490738941928 -0.29421194277925855 -0.24519886258510948 0.021449618086392334
41 -0.06982648139924999 -0.20915497181517642 -0.19812082546995213 -0.008171332272547889
42 0.03765433811920263 -0.11048508193334311 -0.12265366356448588 0.1296918248593843
43 0.019150080329830274 -0.07309018141281837 -0.07565278779973371 0.08327490533106355
44 0.03494185723801064 -0.02655907326203869 -0.020095725096210767 0.15955425809774007
45 0.16679803908871121 0.04219677030910781 0.03918263241316358 0.15343588492327787
46 0.21481000299116845 0.12575104536708118 0.0955518320135188 0.1968950901667655
47 0.3024454381599074 0.15632043507622864 0.1836900301583777 0.27711348014727616
48 0.3666777332186206 0.263821410289619 0.24132418945505196 0.380466348585208
49 0.4601651502676631 0.3580894875851102 0.3556009164693108 0.46683128499975307
50 0.5076042591770279 0.43468295542850915 0.43908592824896464 0.5269901638358487
51 0.6299309487245908 0.530160524749605 0.5295563742722532 0.5942692298204063
52 0.6760300103611607 0.6108003649533753 0.6153067951943947 0.6970907033254398
53 0.6885044736468814 0.6557116706446122 0.6586755484322572 0.7261438790519523
54 0.7603563344927959 0.6594541464685699 0.6928626984347248 0.7737437362776298
55 0.7869962078461114 0.7478964994079338 0.7218781453522781 0.7919340485926084
56 0.9009233728969315 0.8000416836269008 0.802636175251629 0.823542360494374
57 0.9703743393218357 0.9040336598949096 0.9097507847962294 0.9607820710294548
58 0.9836172977415143 0.9816485886002573 0.9812174055160837 1.0142849758547976
59 1.0098586518773447 1.0006928447861139 0.9996373940756359 0.9977800635546166
60 0.9909086830224989 0.9956888745497835 1.0016210783316057 1.0036286418245508
61 1.0033613832457569 0.9960946789582102 1.0068648739700519 0.9893584714821391
62 1.0088676307788134 1.0155782398670337 1.0068683546723902 1.0058950184712339
63 1.0160839015011345 1.013525373279307 1.0181448241994777 1.0088633945751928
64 0.9863091449575684 0.9984563759682731 1.0098650543652563 1.0170005057233078
65 0.9960484430506218 1.0156722342485691 1.0057213379773533 1.0070090783501084
66 1.0005198311377521 0.9899507652148714 1.008174990286413 1.0064007263605192
67 1.0124497514554964 1.0110212218768497 0.9975434528875591 0.9967212824711347
68 1.003430395975183 1.0028279183935283 0.9909697205878728 1.0194883830114008
69 0.9864743376258142 1.019143882135635 1.003133283531923 0.9901905443618025
70 1.009989037522202 1.0014495718312109 1.0138093916518651 0.9979105648374298
71 0.9953287702597692 0.9993209276939046 1.0144089859939314 0.9860002412978591
72 1.0161681938585447 1.0203538444222389 0.9912452781169842 0.9891569222419581
73 0.9883277942754571 1.0098684541210265 0.9992888844175554 0.985205010669528
74 1.0001070499062557 0.9938650790346848 0.983755481238896 0.9932775187487668
75 0.9797712218768518 0.9913467851107661 0.9991390677422515 0.9972811898682639
76 0.9923031071146645 0.9814518113528727 0.9903801173648138 0.9690222811204843
77 0.996216969946465 1.0056882809416319 0.9938027000690725 0.987844601095323
78 1.0028990781342513 1.0183219237221215 0.9954582500740075 0.9793881441804825
79 1.0314249717843413 0.9987646474738512 0.9688142715734163 1.0067259812265628
80 0.9981317378379712 1.0108248069617134 1.002577566083236 0.9818277194962518


==> data/feram_layerwise_polarization_scenario_D.dat <==
time_in_ps layer1 layer2 layer3 layer4 layer5 layer6
1 -0.18787035359635001 -0.7557787590579728 -0.8831581119162629 -0.8602312969672569 -0.7808727648617829 -0.2436729946658613
2 -0.320936665492485 -0.7463679591049377 -0.8946876677402039 -0.8892711478462144 -0.7551584683641974 -0.06390144843666122
3 -0.19073287372517472 -0.6792216854535702 -0.8751353998926457 -0.886273391371443 -0.7543115019457873 -0.04243659839640359
4 -0.14683515750805154 -0.6805940058038108 -0.8969401293276967 -0.8573421984031142 -0.7044828108225992 -0.13300259577965642
5 -0.10039591300993025 -0.6263180396202377 -0.8405173820786358 -0.8500391547571131 -0.7058368349100916 -0.20899563456119197
6 -0.1276194058641977 -0.5737122165190544 -0.8227764316626415 -0.8314280226784754 -0.6219294442767036 -0.07430922067901212
7 -0.03735318538647356 -0.5728361345947397 -0.7896897393317232 -0.7757630040593135 -0.5933686887748267 -0.13617422336285562
8 -0.01587329324342459 -0.567980516975308 -0.7072793084071399 -0.7120443966384871 -0.5359849914452501 -0.054592454206924323
9 0.14294677603327968 -0.4540614432367136 -0.6568258269592043 -0.6465015893384336 -0.5274072438607098 -0.016203535963499535
10 0.06764477657004818 -0.4319055454911433 -0.557619359735642 -0.6187456345611916 -0.3656361044015032 0.008416402475845382
11 -0.017861794652442278 -0.4874668000201297 -0.6017248976784769 -0.5354378732219526 -0.29243172554347785 0.012886406333870098
12 0.00777686359366615 -0.4306717072597956 -0.5259034655126147 -0.4512444603797645 -0.18200545155662906 0.06688576053408489
13 0.006294291800858868 -0.3439477573134724 -0.4928196373456789 -0.45982760500536857 -0.13154599436392886 0.09589437818706388
14 0.06877199493424593 -0.3850266455314007 -0.43634179582662314 -0.3795749714841655 -0.1429278171967259 0.23900951925657518
15 0.024783501912238364 -0.33458565234165355 -0.3487793042136331 -0.28939015532742923 -0.2061609718867417 0.20246928257514785
16 0.15782467793880842 -0.2732354820853457 -0.30504209440418706 -0.25684447547638245 -0.15474686745169053 0.2827904882917341
17 0.1752780587426191 -0.2030778440351583 -0.3030724050590454 -0.24001087795222795 -0.07516568957997873 0.25213438506441255
18 0.2617938221282878 -0.12070743172973689 -0.20638851986044024 -0.14632219538378965 -0.08336103982152421 0.17998147309447154
19 0.2126662053811056 -0.12032318924449813 -0.19340463550053708 -0.1759211369431024 -0.05817237822061191 0.21609788060252277
20 0.22487465613258234 -0.042824816324476656 -0.10926433340042932 -0.11069977858293076 0.019076950818572067 0.32082430471685475
21 0.2958157080314017 -0.04005906551932371 -0.11234513385668295 -0.11089940619967809 0.006116365573000508 0.22985534084809478
22 0.3143630694779924 -0.03260191475442833 -0.053292446658615135 -0.03153782960950079 0.049637551160762315 0.18307838499731655
23 0.3784564420625337 0.034126429985238814 -0.009222092223564174 0.021746766807568433 0.048942611882716015 0.27264921749194837
24 0.2963718716451962 0.0718228286030595 0.05371453972088026 0.08298868592324203 0.15055077915324733 0.27663680471685503
25 0.4336818890901772 0.19566048544015036 0.1006686418075683 0.06416263251476113 0.16873211889425613 0.3677213877147082
26 0.494298288211218 0.19598651788110538 0.1380458601717663 0.1333780696457328 0.21331924734970434 0.40571433004562596
27 0.44509698319243207 0.18957562986446638 0.17334823705045627 0.15721203200483072 0.23938567666398303 0.41920950332125617
28 0.4635829936594206 0.24842842106145996 0.19217179951690813 0.19937755384460584 0.2577576154052606 0.48261067498658117
29 0.5002107487922705 0.24366597893183037 0.19119312768384375 0.24335465311325857 0.2914705028851319 0.45043742871041315
30 0.5884467550657554 0.26719630216720314 0.2556465336486849 0.26654895078502344 0.349167123758722 0.566822530864198
31 0.5687640146940428 0.29789224788647317 0.3053361052402044 0.2904688590311325 0.37944590797772376 0.48569673829173304
32 0.5433312198067631 0.3728935017444978 0.3399174005300583 0.33650358125335494 0.3978278859702096 0.5668275085547507
33 0.6265189378690286 0.4502945140566299 0.3725102908615135 0.35005461621041284 0.41546619615539393 0.633900932635534
34 0.6051172713701015 0.4487426152375194 0.36456763285024163 0.38712392226918885 0.4750864700751474 0.6125287380904463
35 0.6800424466586151 0.5463750796765963 0.4639270623658077 0.4514923174986587 0.4815627474167996 0.6849328074677931
36 0.7288482496309724 0.5302104929884599 0.4925975073805689 0.48059216066156757 0.5329290584742358 0.6340008135399874
37 0.746328036936393 0.5336053282675787 0.48577224654455237 0.5133808205850782 0.5792620437466451 0.6302341779052593
38 0.7482421078234036 0.6266493726516377 0.5279724822195387 0.5481701179213639 0.5884447715378419 0.6811769365606544
39 0.7576760265700482 0.6218774028784216 0.5611952873389695 0.5833142151435866 0.6231751669015032 0.7153045742753604
40 0.7488787909286113 0.6984472163513147 0.6160997844538376 0.6260957964304882 0.6582203435319375 0.7192117426529784
41 0.7743398835882992 0.6732125436124521 0.6170114231078918 0.6690741956857226 0.7042253841250679 0.7568151544887275
42 0.769490702999195 0.6721090940351582 0.6484322748926471 0.6876645112050458 0.6992471987385944 0.7327324166331193
43 0.8132865673644667 0.7508268334004297 0.7060300045289859 0.6596289041532468 0.6813190754159958 0.7965392260466985
44 0.8961423191760617 0.7556053911701557 0.722446939579979 0.7322295189210957 0.6819996225845424 0.8058979846014471
45 0.9476698243760066 0.7999965319712841 0.762609307903918 0.7430787078972104 0.7763725300254962 0.9210081353998915
46 0.9766715017780477 0.8516088591988749 0.7682974704777256 0.7506860742082655 0.8340755837359101 0.9777552376878685
47 0.9447492661366054 0.8853430035560941 0.7901936560654856 0.8218243843934504 0.9084604384728947 0.945876773852658
48 1.004684610674986 0.9697954030797107 0.8944474931226516 0.8994235901435857 0.9618577017914652 0.9806192255434808
49 1.0185114650429412 1.0011505719940978 0.9923085581052065 0.9795581219806772 0.9801291306025218 1.0130557652308114
50 0.9863084952026295 0.9687319679280737 0.9490598874463223 1.0099425196256047 0.9973680303945258 1.0032903079710151
51 0.9863437332259803 1.0020226155729999 0.9667421623389711 1.0001280360976923 1.0047205699812112 1.0050222633185737
52 0.9817790861513711 0.9914531333870101 0.974172906602256 0.9915453108225973 0.9974093993223302 0.996972708668813
53 0.9748095058373606 0.9631320618625879 0.9837704643048845 0.9819298426596899 1.0079728176999467 0.9840662448000533
54 1.0114402131977998 0.9550839791331182 0.9749166540861527 0.9884556494900685 1.0160716166800858 0.9906047914989277
55 0.9424261691492218 0.9513251937399338 0.992372420994364 1.0116910057702615 0.9721514610171763 0.9968266363056904
56 0.9821531761607619 0.9712354024087495 0.9877371175523335 0.9958806989734306 1.0163861631105735 1.0036626115472367
57 0.9847881357353723 0.9857627272879768 0.9902798367887821 0.9850295851784782 0.9907233460815885 0.96011855458266
58 0.9847716133252824 0.9892798200147613 0.9828395523013933 1.0137926731078915 0.9895563229669884 1.0021518635936661
59 0.9908060923242097 0.9633747064546415 0.9615456043679563 0.9808187021940417 0.9950165853126678 0.9678268417874378
60 1.0039847440284515 1.0027445316693497 1.0019991403314574 0.9716846316425128 0.9623167606011772 0.9857836780394535
61 0.973594269994633 1.0157911047369823 0.990567347691896 0.9797001895464307 0.9992215470679002 1.0241228403448766
62 1.0054959826221155 0.9883207695920556 1.0061258135399893 1.0405512697933454 0.9898457922369825 1.0117353017646273
63 0.9814779631307015 1.0016702772745578 1.0236666750536758 1.0182229309245836 0.9958793109232431 1.0063207024959742
64 0.9786563841921619 0.9873207402375173 1.012187546128557 1.0096945576690823 1.0033384703770805 0.9875336025563621
65 1.015266891438539 0.9963378832863647 0.9922982043411157 0.9884562030327441 0.9813993768451412 0.9728730164720847
66 1.0041075927603333 1.0004894239801405 0.9916230122785834 0.9787031501610308 0.9993279740338172 0.9764986706588851
67 0.9832191609634979 1.018152148752013 1.0257006969605467 0.9973732974369293 1.0103150706186241 0.9863733184044566
68 0.9973615598161574 0.9999081119162677 1.002970192565756 0.9846870429079438 1.0020023902979078 0.9818574208266241
69 0.983996385198606 0.9809303123322625 1.027003262546968 1.0035854007313458 0.9860552158816449 0.950319423476918
70 1.010031539351851 0.9881318605743422 1.0169252927066543 1.009205603361513 1.0196838558440686 0.9955946683776178
71 0.9810060470343556 1.0009764366948475 1.0035779950013408 1.0116949770195922 1.006829404019057 1.0149645355273755
72 1.0044825508252826 1.0037726994431015 1.010313950952766 0.9738986136272153 1.0167716133252824 0.9990136498590978
73 0.9824798040794411 1.0165685092928078 1.0026870974235096 0.9868977623456767 0.9863730542136352 0.991842819041867
74 1.00278795122115 0.9997045130501868 0.9737710010735382 0.9973370655528705 0.9853010391505654 0.9768328930152955
75 1.0062665391841108 1.007461759426999 1.0051796204039174 0.9942776813271619 1.0085635693438018 1.004799948839239
76 0.9984563917404704 1.0307958224302205 1.0097313430958117 0.9897594982890474 1.0095667270531412 1.0098774951355356
77 1.0182457603663437 1.0203597104804076 1.0120086176529797 1.0020634393451444 1.0127824199879232 1.0077902953904987
78 0.9864663387345678 1.0082789142176591 1.0165909487385956 1.0026376098698346 1.0110568807031692 0.9780705054012344
79 0.9859122802603325 0.9871706504965126 1.0225334348161568 1.0213787238325287 1.0384052519457876 0.9807411349302206
80 1.0008499605810526 0.9915956328837892 1.0131239013016637 1.0117035359635007 1.0160616738794939 0.9902055152979073


==> data/feram_layerwise_polarization_scenario_E.dat <==
time_in_ps layer1 layer2 layer3 layer4 layer5 layer6
1 -0.5008086964908754 -0.8329485079508854 -0.9173283766103048 -0.8612884754092855 -0.646711495236179 0.034933436493558755
2 -0.6078664662171229 -0.8863975820249589 -0.8909078099838978 -0.8927410678341403 -0.5764440334809448 0.09208440267713358
3 -0.665014291465378 -0.8684983393719818 -0.9003651955850773 -0.9021946541196998 -0.6675244229736962 0.197855101818304
4 -0.7702616537506723 -0.9022018250134203 -0.9179148718464833 -0.9161412456387548 -0.6477446365069784 0.23949976097020872
5 -0.6256794442767019 -0.8817520673980129 -0.9055800498188401 -0.8644052813003215 -0.5461605525362324 0.14076047118223298
6 -0.6287519751409032 -0.8621463910695115 -0.8848400177804616 -0.8563327168880805 -0.6531458165593126 -0.07011076305018778
7 -0.5751546355005368 -0.8812398684916805 -0.9206664108628572 -0.8297110255636072 -0.5697446490874939 0.00576208987520127
8 -0.6694621242619434 -0.8861181939412248 -0.8920730508588297 -0.8010370705850769 -0.5533095226113803 0.1717238451086952
9 -0.7310921984031127 -0.895537699610843 -0.9178156619028466 -0.7865080641103055 -0.5029970226113794 -0.004124614197530874
10 -0.6588510383118618 -0.8972104720209341 -0.9402075617283954 -0.8581583173980128 -0.5781616554280736 -0.18372066643183074
11 -0.67218014878556 -0.8668142570786354 -0.9054404480340853 -0.8067895237855626 -0.4910649657809975 -0.07852114784621589
12 -0.6704277710681701 -0.8675116789117004 -0.8934885139895321 -0.7510892839170694 -0.48576061795491077 -0.07751750369028455
13 -0.739511007950887 -0.8647837157809983 -0.8963572656669366 -0.8554515021135254 -0.5921394214640355 -0.04289159369967799
14 -0.8168838776502969 -0.9069046984031138 -0.9028822128287697 -0.8514184363258187 -0.48589660493827175 -0.12037356582125612
15 -0.7197321566358025 -0.8936892570786356 -0.8590991973631247 -0.8371498003891572 -0.542261104401503 -0.1994651771336555
16 -0.6204885936661303 -0.8457035862855599 -0.877586855877618 -0.8357449216653228 -0.6883062726449279 -0.21623063019994634
17 -0.5571516203703707 -0.8276737033682218 -0.8972589824879224 -0.84779627532877 -0.7231298099503489 -0.2086654044216316
18 -0.5823989910426729 -0.8355518526905533 -0.9036256499932916 -0.868157440955447 -0.7198399884259272 -0.20356514610171775
19 -0.558641467894526 -0.8716801362050443 -0.8942199619229743 -0.8883484802737519 -0.6369038429280736 -0.2037376794820182
20 -0.45410321893451433 -0.8343391832729463 -0.9051703066290921 -0.8631037808641953 -0.6516310596148671 -0.09415503807702609
21 -0.46842130887681055 -0.8652246251006434 -0.9276298183373586 -0.8674486044015015 -0.6587509057970993 -0.13089689009661837
22 -0.5956134552804606 -0.8261524339103602 -0.8985760156669335 -0.8875363115606544 -0.6784919694377352 -0.21084090680354214
23 -0.5729510827630161 -0.853860398215245 -0.8469038890566299 -0.8373833660426742 -0.7001334834608157 -0.27138473312533534
24 -0.4576626702563072 -0.7431414637010185 -0.8238087929414926 -0.8604632019927537 -0.7424447002482557 -0.44208730877616753
25 -0.4145866545893717 -0.7722176009796021 -0.8800893090781009 -0.887756667673107 -0.7428594798376261 -0.35909306226516413
26 -0.3088712468129363 -0.8033588759728948 -0.8950599922839517 -0.872066290928611 -0.7864591426798169 -0.3319734173711757
27 -0.3883911198336026 -0.7249861194981215 -0.8905305958132048 -0.8775636993424575 -0.7037594269994616 -0.40552595360305976
28 -0.47253564898685024 -0.8253427267847557 -0.9302696885064419 -0.9108570559916801 -0.8118798393048838 -0.45887792287305423
29 -0.44416573151502925 -0.8670368902643592 -0.8636497878086423 -0.8784030713231352 -0.7954754260601165 -0.47936255367686487
30 -0.4104843875805151 -0.8487619011674735 -0.8779541272477178 -0.8846384611513686 -0.8504352397007523 -0.4244199459876544
31 -0.49855301429146515 -0.8193708023013986 -0.8806913957662371 -0.8989152870034881 -0.86961235238862 -0.5773779857756298
32 -0.6055400815217405 -0.8566082385601177 -0.8874300187869014 -0.8657711604267316 -0.766821616680086 -0.46071252264492774
33 -0.5620532700952771 -0.8052367778784204 -0.8971532348698324 -0.8903704081119167 -0.8857497819377351 -0.6594931268451422
34 -0.5791103143451433 -0.8561976734433724 -0.9126587409420291 -0.8768355265364998 -0.8658763503086411 -0.5164887362453031
35 -0.638571218297102 -0.8853925959473974 -0.9038727690552888 -0.8726599193169619 -0.7529072690217395 -0.4107514383722486
36 -0.6026268493357482 -0.861427272041064 -0.9137589866814279 -0.8772310705179817 -0.8305769508185719 -0.5047299340781003
37 -0.47340458098497085 -0.8645241294283409 -0.9009376551596887 -0.9208424961419749 -0.7845110331119172 -0.4388999555488454
38 -0.4823639501140634 -0.8154130518652722 -0.8964919275026855 -0.9304320819914115 -0.8399335874597423 -0.5155946851516373
39 -0.5130494875536769 -0.8115168620840054 -0.8860780746779396 -0.9256067750268363 -0.855047629830917 -0.42840536097691967
40 -0.6368750335480408 -0.8433916440217373 -0.8956866151704264 -0.9052979191827697 -0.807740099134462 -0.43401202277911965
41 -0.6181003338030069 -0.866127914486045 -0.8950062692901236 -0.8571700508252825 -0.8209642084339758 -0.3834044425993024
42 -0.6439833224302206 -0.8764955423040784 -0.9547928366545888 -0.9436504252214154 -0.8292955456588839 -0.5142351382179282
43 -0.7366682811661291 -0.9361094714506174 -0.9225115992351044 -0.8692018543679542 -0.7537699443102516 -0.4452276611983359
44 -0.7128315888352122 -0.8789175850442863 -0.8736696901838439 -0.9002329450147607 -0.8329428341384876 -0.5499625016774016
45 -0.704678496544552 -0.8805391002415475 -0.8902768552066572 -0.8802136213432631 -0.7218461948134737 -0.3615927519457867
46 -0.7310125930958138 -0.907223278985508 -0.9047537783480935 -0.883029526469405 -0.7522225535091241 -0.451275571994095
47 -0.7098024942968312 -0.8838049055622649 -0.9185738392377901 -0.8911433004562522 -0.7710950206320472 -0.38527461168142757
48 -0.7429948377952224 -0.9107558163915725 -0.9494422302737533 -0.8884184992283952 -0.7611109475644132 -0.4749543872450348
49 -0.7953533657071908 -0.8941099327361788 -0.8785654606145988 -0.8472158732555021 -0.7958473648013961 -0.30218451003086416
50 -0.8325683541331185 -0.8751771420424054 -0.8811367460077832 -0.894070543142782 -0.7468668729871176 -0.42846889257917403
51 -0.7994914997651654 -0.8971401930689736 -0.8808952797906606 -0.8561675473027378 -0.783756663479602 -0.3585653767444973
52 -0.8378039536366073 -0.8920265113392368 -0.9141529706790106 -0.8798309472289315 -0.8395125721282884 -0.4242661701556627
53 -0.8306892570786375 -0.8482812416129882 -0.8958173141438529 -0.9092898382984456 -0.7611587451355342 -0.41905653264224346
54 -0.8213049726583477 -0.8750679263955946 -0.8764320316693492 -0.8369662716384871 -0.7261523961688132 -0.3733613920759518
55 -0.7867938892243684 -0.9011649934581311 -0.9069418067297383 -0.878230961486851 -0.7964868994900693 -0.3763340965512609
56 -0.7900989709138491 -0.887208568169617 -0.9314650261674708 -0.9319222691894802 -0.8390129788982821 -0.36687868189747697
57 -0.8402344798376261 -0.9159961168142774 -0.9008316559312936 -0.9270080431427822 -0.7458326539855074 -0.3641643518518521
58 -0.7966395346886745 -0.9131481816961847 -0.9054734676932364 -0.8650811485171753 -0.7927458442364469 -0.34501571725711244
59 -0.8165447614734297 -0.8995431721349955 -0.9276306821994109 -0.9045932761339244 -0.7989938271604946 -0.37556081421095044
60 -0.8124074577294697 -0.8744015239197531 -0.9034882875402585 -0.8395580171430475 -0.7892838877147064 -0.3418382816693511
61 -0.8408494531669342 -0.9257360607890492 -0.8590063238056899 -0.8581919618894266 -0.8614674206588849 -0.5246817590915194
62 -0.8456268577227573 -0.8552871712291992 -0.906534231582126 -0.8780889358561466 -0.8287533044820192 -0.5792962543612458
63 -0.8517306469739657 -0.8772204022410085 -0.8706448604401502 -0.9361006189613513 -0.8638532357085363 -0.5291064856749882
64 -0.8252852254428351 -0.8913431125872247 -0.8951883932165878 -0.9043504428341392 -0.8560080599168013 -0.47404921078234
65 -0.7851311434849723 -0.8716938573537283 -0.8752096459004324 -0.8899780050657525 -0.7929814395464301 -0.5078870479401507
66 -0.8145248381307042 -0.8999141044350513 -0.8685800582058513 -0.9123493105877625 -0.8494426034957053 -0.5355277148752011
67 -0.8679301739465928 -0.8754307568438007 -0.9125074602455712 -0.8508424248523885 -0.8156614876878697 -0.514417027308106
68 -0.8598630233494378 -0.8619106322128278 -0.9123170541465389 -0.8883385416666655 -0.8045357454374675 -0.48780872584540985
69 -0.8830573965042929 -0.8941346911902839 -0.8894462853931829 -0.895498662271873 -0.8281188774825539 -0.6230264526301655
70 -0.8642231238258186 -0.8956881877348368 -0.8806522871376797 -0.879723853495707 -0.8024398106213099 -0.5847489725912501
71 -0.8650490640096613 -0.912520430756844 -0.9109082922369841 -0.8891050179482038 -0.8431962686191623 -0.5109315158682228
72 -0.8601192087694555 -0.898300766572732 -0.8699231917606014 -0.8747334440418661 -0.7961961637815346 -0.38721233393719784
73 -0.8454578175322054 -0.871953401771337 -0.9018713768115947 -0.8773069142512089 -0.8489844295155665 -0.5195994070383786
74 -0.8464739793008585 -0.8961449946323131 -0.9035557484567913 -0.8926224503488985 -0.8592237989801386 -0.42949798292404806
75 -0.8769177318169633 -0.9087318547034366 -0.9082999614197523 -0.8649250956119174 -0.8438287582192722 -0.4785332461084274
76 -0.8598925414318309 -0.9218122945182501 -0.8935030696457332 -0.8645652257783161 -0.8007577957259787 -0.5354254604468592
77 -0.8443531728059611 -0.9121232680823953 -0.8988011901167461 -0.9126964992619437 -0.8194753170289857 -0.5900169543411169
78 -0.8556525303609767 -0.9027570408950638 -0.8912210228797629 -0.8568376316760599 -0.791552045591789 -0.38250399641035876
79 -0.8381212803609759 -0.8230316861245316 -0.8623708064949015 -0.8908720142243696 -0.7736131239935593 -0.3542733829844334
80 -0.864996565519322 -0.8747322824409557 -0.8812419191156751 -0.8786648173309188 -0.8251006818639307 -0.4771208064948995
81 -0.8511566651570057 -0.8857952311460006 -0.894953145967526 -0.9033197002482559 -0.7856160971886743 -0.27354796111782026
82 -0.8509979032474507 -0.8542729678274288 -0.9135816685118083 -0.8516198587627484 -0.6782545331790125 -0.22847967408078393
83 -0.8616698998590984 -0.8718325114063331 -0.8509986538848623 -0.8438742325885673 -0.761453787573805 -0.32955082947530795
84 -0.8923960094605465 -0.9069854485373054 -0.8965896906870634 -0.9005318370907119 -0.7742310076154034 -0.32298041633118596
85 -0.8463521034621596 -0.888216451959206 -0.8776155730005366 -0.9241815745772962 -0.7990920767914644 -0.3802484903381648
86 -0.8548399674584004 -0.8923963701019886 -0.8837096836419769 -0.884750893216585 -0.7733748741948475 -0.3988110406602249
87 -0.8850959222356403 -0.9433564647074589 -0.8776657189345146 -0.9044834650093938 -0.7488896059782615 -0.33695094437734824
88 -0.9372353269256575 -0.8735494623926465 -0.8831968808709061 -0.8794094160963479 -0.714790077328234 -0.2915767075952767
89 -0.9169042538915725 -0.9031587409420296 -0.9027397259125067 -0.842169585346217 -0.6637216267444974 -0.25570858913714434
90 -0.8971570174114358 -0.861768493357489 -0.8514443144457884 -0.9079039897007513 -0.7732189261272135 -0.3048533279656475
91 -0.8745677125268376 -0.8898533405461622 -0.8765197681830383 -0.8610521755904442 -0.7619040861513682 -0.35336751459339805
92 -0.898786059950349 -0.8857944930891032 -0.8931098908011254 -0.8643577940485772 -0.7342038714439078 -0.2943062390968864
93 -0.8600416624731623 -0.9062868525228116 -0.9199763905662911 -0.8827246334876554 -0.6876184916800843 -0.23117164435721957
94 -0.8232892302402041 -0.8752869070383803 -0.8676721811258726 -0.8418280830649468 -0.6455876736111117 -0.27152937969672547
95 -0.8104886062466462 -0.8877080691425112 -0.8780669073738611 -0.8391963944243147 -0.6500287087359111 -0.2027090126811596
96 -0.7838963407474485 -0.8838487528515825 -0.8390056989734287 -0.8357946524422982 -0.6223396739130453 -0.21817166951825062
97 -0.8367037078972109 -0.9144054406535167 -0.8960876232890482 -0.8198927678811052 -0.5894139828234041 -0.1995426898819108
98 -0.7943328972088031 -0.8485187827093411 -0.8574529069377355 -0.8385972809312934 -0.633044040190553 -0.17649637681159447
99 -0.8277178945249606 -0.9087558625201277 -0.8984999329039183 -0.8473651033279667 -0.6913876308373594 -0.22127747584541071
100 -0.7964870001341924 -0.8674810621309713 -0.8279102967324209 -0.847936594202898 -0.7107323956655927 -0.19752768552066596
101 -0.861509611513687 -0.8585376367082668 -0.857265645967524 -0.82997889828234 -0.5683006659286093 -0.11199725325415995
102 -0.8609423141438532 -0.8145783388687602 -0.8878463919082131 -0.7857839506172839 -0.5434871930354268 -0.1040656702898551
103 -0.8637831119162643 -0.873796866612989 -0.8777664511205046 -0.7755039377012866 -0.4840490556226519 -0.028240375905797106
104 -0.8806058063271618 -0.8913182576825018 -0.8716401804884588 -0.8482021898483629 -0.5179774053945232 0.01889051177536235
105 -0.8965709960413295 -0.9194728051194333 -0.8598811267109473 -0.7732802519457871 -0.5725348270598497 -0.15382827596618337
106 -0.9043996620034882 -0.9346977405394531 -0.9139247433574873 -0.7438395481078912 -0.5049335581052069 -0.06693998674852393
107 -0.9239365983964052 -0.9153259569578635 -0.8771935512278575 -0.743157143216586 -0.4841531174516913 -0.07943162489935593
108 -0.9054440041264078 -0.9075172017579162 -0.8708202873389687 -0.5765530771940421 -0.344638700181159 -0.11790714321658603
109 -0.8905512865673645 -0.9033817934782613 -0.8141147594605471 -0.578535502214171 -0.29764583333333305 -0.008700336319108978
110 -0.8358773609433708 -0.8517358175657529 -0.7879806343934492 -0.5962688959339768 -0.3887819209608158 -0.05226315083199142
111 -0.8341090311325827 -0.8136464665526025 -0.7611244296833067 -0.577490245907139 -0.3342843741612993 0.07695187533548031
112 -0.8978564689009655 -0.8239675800120773 -0.7655334935252283 -0.5812542983427265 -0.35262689965781097 0.07432811241948477
113 -0.8868029639694034 -0.876362738191089 -0.7752273802334946 -0.5494224914452498 -0.33745893719806735 0.06860547504025784
114 -0.8234774095880302 -0.7750419266639829 -0.6690776343599039 -0.4795508839908744 -0.3176021999127758 0.06369137479871163
115 -0.7946945325080513 -0.8443466477120262 -0.7010507791532482 -0.5562005292203428 -0.28019893149490077 0.01856936057434249
116 -0.8173359584675283 -0.8569033229334394 -0.8007610247249064 -0.5760638167606008 -0.3774908036433172 -0.0021310176798174643
117 -0.7846592819041888 -0.885135538278315 -0.8297889702428866 -0.6661944318639282 -0.45540621645195917 -0.11283863392377896
118 -0.7121656979669875 -0.8082856280193226 -0.8272234215646788 -0.7066871854871191 -0.46434800640767515 -0.03640493743290391
119 -0.6235602355072446 -0.6594091351315098 -0.6875585622987102 -0.6121365405260324 -0.4515316819310265 0.013375608058239388
120 -0.5328963323604395 -0.6388544350509934 -0.6010399557165865 -0.5328390574677933 -0.2523571272812673 0.24174073235373075
121 -0.4671707385601198 -0.547612679482018 -0.5489274020397215 -0.48200356028582936 -0.17823230760198586 0.21310318538647283
122 -0.3928254327697257 -0.41614966619699273 -0.43099531585480344 -0.39591327412104177 -0.06109150647477187 0.33903858444041823
123 -0.3631308163915718 -0.3897196432165862 -0.387606661802201 -0.33962311711621085 -0.07567008856682775 0.5271872987117551
124 -0.2892447874731618 -0.33721948805689755 -0.33957070249597426 -0.2565910158346754 0.000913404119699418 0.5946971199006966
125 -0.2883056855542131 -0.3112353856347281 -0.2731838181025226 -0.16730567716720346 -0.022374102589908736 0.43626176697530894
126 -0.19223836302334918 -0.2540502339975849 -0.20950247836151364 -0.09635338248121303 0.13254359148550712 0.5819497953569511
127 -0.1863763754696728 -0.16259338516505653 -0.14023385500536764 0.005789305723295744 0.15640388905662922 0.646068744129093
128 -0.10237000972893194 -0.14540500033548043 -0.07543353713768104 0.02060390666935048 0.12566940921900155 0.5877713575214722
129 -0.05255909487385936 -0.05312452613392371 -0.03810402828099831 0.0167393191425121 0.2886221190619968 0.6851048669820181
130 0.02144956890767578 0.015479212795222713 -0.03622475090579708 0.08160399473295749 0.34914808524557156 0.8200188246443904
131 0.0071762488258185495 -0.02890352422168547 0.022349121880032234 0.1749658900295222 0.3714526469404183 0.7394009703770807
132 0.0010616990405260365 0.010074522779119697 0.07796306360708541 0.17957527761003778 0.43187722675120827 0.8225140608225971
133 0.0356317976717659 0.03874592810654865 0.1229203904991951 0.25715479066022534 0.4092936921296307 0.8158676907206114
134 0.13483406719672575 0.12740032877080013 0.19939163144122388 0.27269326606951144 0.46146851097021013 0.7730060344538395
135 0.14736217206790128 0.18895439982555037 0.19743773064278017 0.3507905134527641 0.5635059296162107 0.8810871410359655
136 0.22204875788379 0.2734908497718735 0.2854922587895867 0.36698381307031724 0.6100767201757912 0.9119030168075666
137 0.28165383034755753 0.2689708970746102 0.34219107286634465 0.36378469706119254 0.6056408975778306 0.9535414821524415
138 0.37849482521470684 0.4279494305220072 0.41261047789184074 0.4308931201355338 0.6896217039049907 0.9395013712761673
139 0.40061468397745575 0.4190959557836823 0.4557231489868484 0.5024650848765437 0.7200097498993548 0.935472142545626
140 0.4669133999261944 0.4689517327563074 0.4904099864130439 0.5989316919954385 0.7866611186594202 0.9298564605139579
141 0.5384800934312934 0.5230253413513151 0.5353236337560386 0.5868061132917356 0.8983865908480946 0.930768795289856
142 0.5722789226046688 0.60190984383387 0.5768949107622119 0.6415138888888899 0.9332973614465924 0.9597602531199675
143 0.5969818169618902 0.6043764677267843 0.605121234232419 0.7662701036634452 0.9333659126744487 0.9699572975375739
144 0.6528025571994085 0.5997139106951157 0.6588895011406343 0.8804521059782631 0.9598114558172299 1.001032042572461
145 0.6932288898953294 0.6603395900429412 0.6991633621846498 0.8017784738996244 0.9577693110909826 0.9621465671967264
146 0.7502704475308657 0.7524664729267323 0.8213953552737538 0.9149266597893181 0.9645339967458393 0.9868372249060645
147 0.8324708006239936 0.883531879025766 0.9571360624664517 0.9851218506776716 0.9993801244632312 0.9716695056696192
148 0.9508882472826075 0.9270454240472353 0.9650420650496522 0.9639575281803547 0.9730801378824455 1.0162112268518515
149 1.0060095695786366 1.001495802301395 0.9979423686594205 0.9892243063942557 0.9549530704844343 1.0027583492686525
150 0.9972130048980139 0.9780446314747716 0.9933756835413309 0.9820486404656491 0.9965492569108982 1.0104423099503483
151 0.9828022930085873 0.9852974956387561 0.9963836008789558 0.9712348153180369 1.0080059254227074 0.9845874513553415
152 0.9761610347893196 0.962477359265969 0.9694808105206658 1.001576376308374 0.9816889341787446 0.9995121485842746
153 0.9996986714975838 0.9811931360708537 1.0037075575348893 1.0249283246108438 1.0293370026502977 0.9906286483494365
154 1.0124785502214166 0.985503379965111 0.9714067909621577 1.0263206479804068 1.0259334826221145 0.9859400454575942
155 0.9933346291264082 1.0091748356146024 1.011211117820718 0.9949262110842737 1.014358343397747 0.9776726591854539
156 0.9965727321524424 1.037365333970744 0.9833309136808904 0.9994029161634485 1.0044387748255486 1.0431659076422433
157 0.994484760802467 1.001422202093398 1.002634674416263 0.9883230340848105 0.9987089371980656 0.9978686552267849
158 1.0051183239398809 0.976218146135266 0.9741213348765443 1.007604355374397 0.9770306293612454 1.0088175238191104
159 0.9966947337962958 1.0236006944444442 1.0118078703703712 1.0328086252012894 1.0363510802469136 1.023750578703705
160 0.9710565032877093 0.985422931763285 0.9806772804280739 1.0027191567699938 0.9803123783883534 0.9849499798711774
161 0.9522706823671497 0.9743594924181427 0.9883034629965116 0.9997407826757918 1.009505384460546 0.9839308365203971
162 1.0052608779522272 0.9698872869699435 1.0271248406468048 0.9936800942699916 1.0024329584339782 0.9956734853059583
163 1.006366508152175 0.9982395623658077 0.9975794878891603 0.9680739105273746 0.9662311543880839 0.9911747727120229
164 0.9948715026167483 0.9995624874194833 1.0073884527643582 1.0173108687265182 0.9938327336621056 1.0019857882112158
165 1.0120505568974756 1.0172786584138498 1.0027046640163708 1.0150813036768649 0.9940074518585609 0.9943997668411162
166 0.9819815401905536 1.0054727170558226 0.9828421229200228 1.0344796069847002 0.9828679339439069 0.985719789989265
167 0.9969004965110047 0.9932017201757919 0.9818748112922722 0.9788592533883551 0.9764680203301103 1.0116053408480967
168 0.9931598522208808 1.0130577235976908 0.9949508059916791 0.9664839346819624 1.0158703284353179 1.0437610708534621
169 1.013310105508588 0.9642589363593664 1.0191753849637677 1.0169505753488983 1.0107924131105723 1.0251238258185713
170 0.9903238140767574 0.983593796128555 1.0259845553207194 0.9947292127952228 1.0085320887010207 0.9745381776704238
171 0.9912444142512085 1.0117240841384862 0.9929821188942575 0.9987745320048322 0.9654938565150311 0.9917067272208814
172 0.986488149154588 0.9954964816492217 0.9880570987654298 1.0071880703166949 0.9776758923778875 0.9914414209272703
173 0.9776977447329572 0.9901724914452484 1.011114990103328 0.9919373448403086 1.0184877801261398 1.0076135978596332
174 0.996639652106818 0.9666130778650042 0.9845779824208258 0.9752893183038126 0.9731726591854523 1.0136302251073546
175 0.9996332024959744 1.0235950290190565 1.009254457695921 0.9970746695517991 0.9952180874261947 1.012491239767848
176 1.010589296497585 1.0046953041129878 0.9888949275362309 1.0067593011943117 0.9620590613258173 1.0127885508923786
177 0.9813682316827701 0.9818521579777272 0.9995342986782066 1.0058521370101974 0.9931540400228122 0.9964669384057959
178 1.0091534864801404 1.0101166171833067 0.9831567112855605 1.0111796707259775 0.9804542782139032 0.9794919233091758
179 0.9968653004227064 1.0008866202026283 0.9997854267310784 1.0028334423644645 1.0046254319310253 0.9826617351046724
180 1.048833266237253 1.0334491705246902 0.9740305371041365 1.0184851046698877 0.9929768937869027 1.0238624949677926
181 0.9825206278515822 0.9887503019323663 1.024143510131509 1.0132870454240441 0.9643996703904995 1.0013628849637701
182 0.9847933231011818 1.019699753421901 1.0145971802871736 1.0118115313003224 1.0166889174047247 1.0159823411500297
183 1.0091957024959752 1.0009244875536767 1.016013591150026 0.9842706404320984 0.998329940787708 1.0073082519793335
184 1.0304964522946858 0.9919376887077292 1.0022734500805162 1.0071496661969934 1.041355990841387 0.9819167421497579
185 1.0120322732152454 0.9981038186057432 1.0107655075818573 1.0142946650228108 1.0028535334473974 0.9833339455850771
186 1.0014431612318835 1.0066485381441215 1.0191263880501886 0.9921962099100916 0.9980440024490062 1.0095450382447666
187 0.9700818027039725 0.9970051705917896 1.00417984265969 0.9727155839036516 1.0332263654052627 1.0228341175187856
188 0.9530541046027909 0.9891147259125065 0.9916367208467525 1.008617271370102 0.99921763033414 1.0265040802804613
189 0.9934362754965109 0.9708768703032757 1.0123254956723038 0.9930575181159403 0.9906190494162644 0.9591749656132562
190 0.9780692473497046 0.9843813699342475 1.0152834306226504 1.0055655486782087 0.9880475920893712 1.009879939949008
191 1.001918478260868 0.9921511171497585 1.0195688070316715 0.9793441987050477 0.9980765146940421 0.9811295876945795
192 0.9800558784554481 0.9633524599100912 1.0014509485708525 0.9887969043545377 0.975189445786366 1.00326416985373
193 1.002372504864467 1.0002446784420298 0.9980204768854016 1.0343622014224367 0.9739727296363412 1.01066694763151
194 0.9971231338902301 0.978122873892914 0.999977162171229 1.0020173317565757 1.0103228956991417 0.978838948436661
195 1.0242958224302214 0.9901762781803526 1.0187308147141705 1.0055755669618887 0.991472700281804 1.0169916129898018
196 0.9889311090982276 1.0165049734970468 0.9989498708400439 1.0124991151704257 1.001474096719 0.9945506994766504
197 0.988242782977724 1.0010540920222766 1.0236841997114872 0.9991335212023623 1.0321503036097701 1.0177591250670956
198 1.0038425254965102 0.9997908028046154 1.0075426982689222 1.0126309715512614 1.0619778373255484 1.0009829198537301
199 0.9821328879830917 1.040152480038914 1.0002209138486293 1.0171814697396677 0.9960026335212013 0.9947008856682762
200 0.9903774783615132 1.0172418394390759 0.9956995731011804 1.0090908816425117 0.9822981707930752 1.0141913118961359


==> data/feram_layerwise_polarization_scenario_F.dat <==
time_in_ps layer1 layer2 layer3 layer4 layer5 layer6
1 -0.5630696541196997 -0.8910498062600645 -0.9157482806629096 -0.9535612880770261 -0.916387291163445 -0.46051674885936733
2 -0.4741708937198062 -0.8007472490606563 -0.9214915291196993 -0.9082391220477724 -0.841215969706121 -0.483307002314815
3 -0.49394433960681683 -0.8306795281468053 -0.8596289209272678 -0.8980583735909833 -0.8198738132380573 -0.415728395061728
4 -0.4823772686862571 -0.8842681117485248 -0.9016231632447657 -0.8451011347624808 -0.7700641983695651 -0.24568388519860504
5 -0.5908298569176051 -0.8463509879898005 -0.9121828410158345 -0.8868681184581315 -0.8212136506978001 -0.4129245420692434
6 -0.5994322329575951 -0.863568563808373 -0.9118677494296851 -0.886673095309983 -0.7800337157809979 -0.2689198285695117
7 -0.5665716124865814 -0.8639798460144928 -0.8561406459675279 -0.8657993072329574 -0.7827873431629087 -0.386868131038648
8 -0.6716783791264083 -0.901792014727592 -0.9219438825147624 -0.9068062852254439 -0.7599777324879228 -0.17345899590713906
9 -0.6301645321725714 -0.8831236958199132 -0.8945553920088554 -0.8981032986111134 -0.8181782826757907 -0.2187559715512613
10 -0.571790672805957 -0.8984216862922695 -0.921466087124264 -0.9293202412104129 -0.8110062021940393 -0.32770572077965665
11 -0.6301453175322045 -0.8256976734433717 -0.9094705574006987 -0.9085665425389157 -0.798012249228394 -0.24826640499194874
12 -0.5893021210748799 -0.8415017570786367 -0.8999972071256046 -0.8668162657675806 -0.8386154220343541 -0.3989541230542142
13 -0.5574446289586691 -0.8319228940217385 -0.9036530671296307 -0.9020443001878672 -0.8133420432434245 -0.38569046480810437
14 -0.591925548510468 -0.8218658749329052 -0.8785333970746104 -0.914038110574343 -0.8306207561728399 -0.607966246477455
15 -0.4420616235574342 -0.7781831010131507 -0.8516061543880844 -0.8993526695853487 -0.8711196784420304 -0.5506251467726786
16 -0.336786030595814 -0.7578084323000547 -0.9065133814747709 -0.9345426395598494 -0.797898252985776 -0.317865128488996
17 -0.5199159118357491 -0.8304692532206134 -0.883424554649757 -0.8840953728864736 -0.8829720880300593 -0.4007697975375729
18 -0.528560264861783 -0.8571397904924861 -0.8963426596886738 -0.9040521378489007 -0.8732840554549133 -0.5011985414989261
19 -0.48567260466988765 -0.8224200382447678 -0.9112984894994615 -0.8813589891975316 -0.780035762211487 -0.37666176865270995
20 -0.5743449786969944 -0.8649759796027929 -0.8821772636540522 -0.875237973027374 -0.7864579936594207 -0.3908761112788515
21 -0.5859609626610298 -0.8837273131374137 -0.9134012806964584 -0.8483599746712281 -0.7667799709809443 -0.2737595066760604
22 -0.610111564009662 -0.8739682006508318 -0.9598364868491686 -0.918638943404454 -0.7539816114801386 -0.27326251761272174
23 -0.5471967340982284 -0.8680644373993531 -0.9425343783548039 -0.8698405503556086 -0.8173270556562006 -0.11124794937600635
24 -0.5434391648215245 -0.8117374698067654 -0.8952364340110047 -0.8829859307903919 -0.6900625922571118 -0.015845536433172255
25 -0.5253049642713373 -0.8229993290391854 -0.8789719999664519 -0.8120084163647356 -0.6294059229066024 0.05068047587895867
26 -0.5822791113123997 -0.8478545147275893 -0.9186759888285041 -0.8468334046229204 -0.5313370110373054 0.045943081555287237
27 -0.6934904933239389 -0.8863892788848625 -0.8432359475644147 -0.8132489851717652 -0.5958393258521202 0.14105307719404195
28 -0.6336582251409035 -0.857807694243157 -0.8459670306629083 -0.8038370445853462 -0.3277886347624802 0.2899085564278047
29 -0.673009556998121 -0.8691645112050451 -0.8794874823872789 -0.7677680823939869 -0.3853442658011269 0.17724649003623222
30 -0.6205053425254984 -0.8666288664117011 -0.8548046371779374 -0.8011041540861525 -0.42010664083467486 0.2129688254830915
31 -0.6697841477120234 -0.9066492845880277 -0.9127943756709609 -0.8680510223765424 -0.5061422143384328 0.3393260576019864
32 -0.7094694922504026 -0.8920501627080007 -0.8562683675523359 -0.7323810554213641 -0.26939584591384846 0.521131281870639
33 -0.6170656199677944 -0.8710085673309176 -0.9128495244565229 -0.7633545147275878 -0.23985087476516392 0.46117110758856694
34 -0.6624167211822336 -0.8409736731749852 -0.9118685965177157 -0.7573475828636623 -0.178967995169082 0.4874771915257651
35 -0.48805227204106344 -0.7963871401972629 -0.8637342869363909 -0.6976545180823938 -0.04105857907273219 0.5353238350442833
36 -0.47252849486714965 -0.8644014903717135 -0.8661280109366619 -0.7012710555891039 -0.2289443521873327 0.5230164175724635
37 -0.5338227363459461 -0.8612309321323142 -0.8900786995101991 -0.6758392545625339 -0.10133283849973154 0.6285190469001605
38 -0.5845998473564155 -0.8471469026771324 -0.8466718204844347 -0.5516425288513152 0.07446107588566828 0.7523099461553945
39 -0.49843587292002184 -0.8628490883319924 -0.8596107672436916 -0.6043027668746648 0.25366315250939314 0.7269656174516923
40 -0.4941282625469683 -0.7916353663446067 -0.7655603864734305 -0.4507332679146534 0.4264025093934514 0.8039081790123458
41 -0.618620982622114 -0.8469776737788517 -0.8073180396202358 -0.4676197748926453 0.4724090470679011 0.8342639350174449
42 -0.5107956630770257 -0.8061291138285028 -0.7623114013016649 -0.36789697816022554 0.5691937399355892 0.8650638964371967
43 -0.5217008940552884 -0.7702929037506696 -0.6846178710413303 -0.24921455649490085 0.6420782717726778 0.8526243500067089
44 -0.30236643266908264 -0.6597894524959743 -0.7474024632648951 -0.137177225912507 0.6560591745504556 0.9036372030998361
45 -0.13684566223832564 -0.6207417471819655 -0.5783397535896403 -0.11483984165324719 0.6993677326556624 0.9300692138016645
46 0.08611898651368766 -0.30041650311996854 -0.33225083031400965 0.07648096148684921 0.7562473203502399 0.9045345712560402
47 0.22447061610976873 0.0014508059916800928 0.12626129310923245 0.4725517436594211 0.8432501467726782 0.9209523617820717
48 0.39186607202764356 0.27170497433574864 0.36983697329576065 0.6949407793209879 0.9237282734500778 0.9457293386003764
49 0.5543699929549125 0.44341406669350475 0.48517918847289315 0.7047702085010729 0.8978529044216328 0.9262360356280188
50 0.5932633772812672 0.5642582066894792 0.6258427519457868 0.75623714690687 0.9169812382581858 0.9750962409420298
51 0.6619273013955992 0.6477379520598484 0.6516525471349971 0.7156478420222766 0.9172668243424601 0.989784344806763
52 0.7705818949610845 0.7383903985507241 0.744547160158348 0.8085494665861499 0.9518394139157287 0.9606402811325843
53 0.8339550665928613 0.8488968900966186 0.8386465294551795 0.8752064252885107 0.9734654622920038 0.9595212526838424
54 0.9696231171162096 0.9817742678140107 0.9399188472893198 0.9741808784554485 0.9743422613056908 0.967343007749599
55 0.9904082586889417 0.9796871016170179 0.9595732102120245 1.00356144743022 0.9735190175456239 0.9756738291733749
56 0.9869600820249602 0.9928565695450886 1.012115044618893 0.9760393266908229 1.0220039712493265 0.9892905721618356
57 1.027735540794418 0.9917788597020954 0.9741300825281799 0.9826664695719275 0.9975599000268378 1.0056749278717123
58 0.9873239566559319 0.9966357689210948 0.9793791641505628 1.001233045658884 0.9923730206655929 0.9972257699275364
59 0.9781300238191087 0.9882373943236717 1.0059980542136358 0.9890030025496515 1.019555178140096 0.9889075332125603
60 0.9779357219538367 0.985176215277776 1.006724700583736 0.9890461830716563 0.9830976038311843 0.9746976147342988
61 0.997589925523349 0.9809516740472355 0.9788783212560388 0.9985406182903922 0.9998350400899091 0.9768973052536241
62 1.0121827361782059 0.9814916465378427 1.017254097054483 0.9752075994699392 0.9923578569511542 1.024474109299517
63 1.0034659529320975 1.005326539855073 0.9962100065418696 1.0000028012614053 1.0067990388486305 1.00539889039855
64 0.9816062718062258 0.9994457528180339 1.0063470502885128 0.9802854686661328 0.9955696960547488 0.9754811082595284
65 0.9957486790458933 0.999829223698337 0.9874562575483101 0.9686051731078894 0.9753839153918404 0.9780165307971038
66 0.9749174256910911 1.0222797990472356 1.0220159227388605 0.9792110591116487 0.9912197899892671 1.009114373658077
67 0.9623970536433162 0.9629649800389143 0.966007569276705 0.9846635089573258 0.9942178609769193 1.012285498020666
68 0.9863791054414929 0.999644722054485 1.0033175238191097 1.0006767646269454 0.969910368022007 0.9718701565016116
69 0.9844840227455707 0.9759049667874397 0.9850866294283406 1.0068559489063358 1.0209959700416 0.9835620596819639
70 1.003858855005368 0.9907561267109485 0.9807585463633919 0.9949637261808923 0.9766919409219001 0.9762647233964052
71 1.0301886783749326 1.0101315292874384 0.9947016237251742 0.989705859165325 0.999819779924852 1.041409818672839
72 1.0285362528515838 1.0275058415526028 0.9904273810721965 1.0150688741277516 1.0069123263888875 1.009018053039452
73 1.0273172554347831 0.970277006172841 0.9661690150295225 1.0161493265230799 1.0282885215378421 0.9836615589774552
74 1.014352250234835 0.9984882833467525 1.0005734492418126 1.0055764434044536 1.0245555974906073 0.9689980374396121
75 1.0245672428542654 1.0075676747852924 1.0026837426194322 1.0143477589908767 1.0173830766908205 1.0117785997047788
76 1.0289369506508315 0.9814750696121864 0.9952834851382198 0.9970958551395578 1.007701170826623 1.0424549701422412
77 0.9806863383990876 0.9966542538915726 0.9945651670692439 1.0197191190284491 0.991751488694311 1.010597658346753
78 0.9868111245303284 0.9901533774490068 0.973288789922168 1.020911408011271 0.9735202462426198 1.0072914821524406
79 1.007003266740472 1.0029179876207739 0.9571848538982822 1.0069033439009667 0.995347394155932 1.0268324652777756
80 0.9761008663781542 1.0479798082729466 1.002569280897748 1.0326371276167476 1.0260934648416549 0.9925715495840042


==> data/fit_profile_309K_v4.dat <==
position fitPz
10.0 -0.18070877270731908
10.1 -0.18070877270731908
10.2 -0.18070877270731908
10.299999999999999 -0.18070877270731908
10.399999999999999 -0.18070877270731908
10.499999999999998 -0.18070877270731908
10.599999999999998 -0.18070877270731908
10.699999999999998 -0.18070877270731908
10.799999999999997 -0.18070877270731908
10.899999999999997 -0.18070877270731908
10.999999999999996 -0.18070877270731908
11.099999999999996 -0.18070877270731908
11.199999999999996 -0.18070877270731908
11.299999999999995 -0.18070877270731908
11.399999999999995 -0.18070877270731908
11.499999999999995 -0.18070877270731908
11.599999999999994 -0.18070877270731908
11.699999999999994 -0.18070877270731908
11.799999999999994 -0.18070877270731908
11.899999999999993 -0.18070877270731908
11.999999999999993 -0.18070877270731908
12.099999999999993 -0.18070877270731908
12.199999999999992 -0.18070877270731908
12.299999999999992 -0.18070877270731908
12.399999999999991 -0.18070877270731908
12.499999999999991 -0.18070877270731908
12.59999999999999 -0.18070877270731908
12.69999999999999 -0.18070877270731908
12.79999999999999 -0.18070877270731908
12.89999999999999 -0.18070877270731908
12.99999999999999 -0.18070877270731908
13.099999999999989 -0.18070877270731908
13.199999999999989 -0.18070877270731908
13.299999999999988 -0.18070877270731908
13.399999999999988 -0.18070877270731908
13.499999999999988 -0.18070877270731908
13.599999999999987 -0.18070877270731908
13.699999999999987 -0.18070877270731908
13.799999999999986 -0.18070877270731908
13.899999999999986 -0.18070877270731908
13.999999999999986 -0.18070877270731908
14.099999999999985 -0.18070877270731908
14.199999999999985 -0.18070877270731908
14.299999999999985 -0.18070877270731908
14.399999999999984 -0.18070877270731908
14.499999999999984 -0.18070877270731908
14.599999999999984 -0.18070877270731908
14.699999999999983 -0.18070877270731908
14.799999999999983 -0.18070877270731908
14.899999999999983 -0.18070877270731908
14.999999999999982 -0.18070877270731908
15.099999999999982 -0.18070877270731908
15.199999999999982 -0.18070877270731908
15.299999999999981 -0.18070877270731908
15.39999999999998 -0.18070877270731908
15.49999999999998 -0.18070877270731908
15.59999999999998 -0.18070877270731908
15.69999999999998 -0.18070877270731905
15.79999999999998 -0.18070877270731905
15.899999999999979 -0.18070877270731905
15.999999999999979 -0.18070877270731903
16.09999999999998 -0.18070877270731897
16.199999999999978 -0.18070877270731892
16.299999999999976 -0.18070877270731883
16.399999999999977 -0.18070877270731867
16.49999999999998 -0.1807087727073184
16.599999999999977 -0.18070877270731797
16.699999999999974 -0.18070877270731728
16.799999999999976 -0.18070877270731617
16.899999999999977 -0.18070877270731434
16.999999999999975 -0.18070877270731142
17.099999999999973 -0.18070877270730668
17.199999999999974 -0.18070877270729893
17.299999999999976 -0.18070877270728644
17.399999999999974 -0.18070877270726615
17.49999999999997 -0.1807087727072333
17.599999999999973 -0.18070877270718003
17.699999999999974 -0.1807087727070937
17.799999999999972 -0.18070877270695374
17.89999999999997 -0.18070877270672686
17.99999999999997 -0.18070877270635916
18.099999999999973 -0.1807087727057631
18.19999999999997 -0.18070877270479693
18.29999999999997 -0.1807087727032308
18.39999999999997 -0.18070877270069216
18.49999999999997 -0.18070877269657723
18.59999999999997 -0.18070877268990715
18.699999999999967 -0.1807087726790953
18.79999999999997 -0.18070877266156993
18.89999999999997 -0.18070877263316226
18.999999999999968 -0.18070877258711504
19.099999999999966 -0.18070877251247502
19.199999999999967 -0.18070877239148775
19.29999999999997 -0.18070877219537418
19.399999999999967 -0.18070877187748496
19.499999999999964 -0.18070877136220434
19.599999999999966 -0.1807087705269632
19.699999999999967 -0.180708769173084
19.799999999999965 -0.18070876697852148
19.899999999999963 -0.18070876342125827
19.999999999999964 -0.18070875765513342
20.099999999999966 -0.18070874830856748
20.199999999999964 -0.18070873315830718
20.29999999999996 -0.1807087086005842
20.399999999999963 -0.18070866879389394
20.499999999999964 -0.18070860426949112
20.599999999999962 -0.1807084996790871
20.69999999999996 -0.18070833014401266
20.79999999999996 -0.18070805533746429
20.899999999999963 -0.1807076098922864
20.99999999999996 -0.18070688785286596
21.09999999999996 -0.1807057174734233
21.19999999999996 -0.18070382036982008
21.29999999999996 -0.18070074531314803
21.39999999999996 -0.1806957609291939
21.499999999999957 -0.18068768181324593
21.59999999999996 -0.18067458678481754
21.69999999999996 -0.18065336249087607
21.799999999999958 -0.18061896439108907
21.899999999999956 -0.18056322090129912
21.999999999999957 -0.18047290034408994
22.09999999999996 -0.18032659165913698
22.199999999999957 -0.1800896850787735
22.299999999999955 -0.1797063324781046
22.399999999999956 -0.17908666679515142
22.499999999999957 -0.17808673699696537
22.599999999999955 -0.17647765987272784
22.699999999999953 -0.17389987168241672
22.799999999999955 -0.1697995431842367
22.899999999999956 -0.16335085907269403
22.999999999999954 -0.15338735128440467
23.09999999999995 -0.13840789391782035
23.199999999999953 -0.11678700709715557
23.299999999999955 -0.08734826307232862
23.399999999999952 -0.05029506390151044
23.49999999999995 -0.008010424561725868
23.59999999999995 0.03517178567926715
23.699999999999953 0.07454713677496513
23.79999999999995 0.10691110396837625
23.89999999999995 0.1313178295958915
23.99999999999995 0.14855502296231018
24.09999999999995 0.16017245019048226
24.19999999999995 0.1677575043456176
24.299999999999947 0.17260761150308
24.39999999999995 0.17566768270942631
24.49999999999995 0.17758209486764173
24.599999999999948 0.17877343504955354
24.699999999999946 0.1795123614624883
24.799999999999947 0.17996974024160722
24.89999999999995 0.1802524881276133
24.999999999999947 0.18042714341136995
25.099999999999945 0.18053497684273692
25.199999999999946 0.18060153404269175
25.299999999999947 0.1806426070373698
25.399999999999945 0.1806679506279597
25.499999999999943 0.18068358748062865
25.599999999999945 0.18069323491158767
25.699999999999946 0.1806991869040848
25.799999999999944 0.1807028589312893
25.89999999999994 0.1807051243316996
25.999999999999943 0.18070652192666173
26.099999999999945 0.18070738414249152
26.199999999999942 0.18070791606653003
26.29999999999994 0.18070824422423123
26.39999999999994 0.18070844667302263
26.499999999999943 0.18070857156873563
26.59999999999994 0.18070864861999197
26.69999999999994 0.18070869615480872
26.79999999999994 0.18070872548020345
26.89999999999994 0.18070874357175748
26.99999999999994 0.18070875473287953
27.099999999999937 0.18070876161844848
27.19999999999994 0.18070876586632412
27.29999999999994 0.1807087684869423
27.399999999999938 0.18070877010366565
27.499999999999936 0.18070877110106173
27.599999999999937 0.18070877171637972
27.69999999999994 0.1807087720959844
27.799999999999937 0.1807087723301718
27.899999999999935 0.18070877247464773
27.999999999999936 0.18070877256377843
28.099999999999937 0.18070877261876536
28.199999999999935 0.18070877265268814
28.299999999999933 0.1807087726736159
28.399999999999935 0.18070877268652677
28.499999999999936 0.1807087726944918
28.599999999999934 0.1807087726994056
28.699999999999932 0.18070877270243707
28.799999999999933 0.18070877270430724
28.899999999999935 0.180708772705461
28.999999999999932 0.1807087727061728
29.09999999999993 0.18070877270661193
29.199999999999932 0.18070877270688282
29.299999999999933 0.18070877270704994
29.39999999999993 0.18070877270715305
29.49999999999993 0.18070877270721664
29.59999999999993 0.18070877270725588
29.699999999999932 0.1807087727072801
29.79999999999993 0.18070877270729502
29.899999999999928 0.18070877270730423
29.99999999999993 0.18070877270730992
30.09999999999993 0.18070877270731345
30.19999999999993 0.18070877270731558
30.299999999999926 0.18070877270731694
30.399999999999928 0.18070877270731775
30.49999999999993 0.18070877270731825
30.599999999999927 0.18070877270731858
30.699999999999925 0.18070877270731875
30.799999999999926 0.1807087727073189
30.899999999999928 0.18070877270731897
30.999999999999925 0.180708772707319
31.099999999999923 0.18070877270731905
31.199999999999925 0.18070877270731905
31.299999999999926 0.18070877270731905
31.399999999999924 0.18070877270731905
31.499999999999922 0.18070877270731908
31.599999999999923 0.18070877270731908
31.699999999999925 0.18070877270731908
31.799999999999923 0.18070877270731908
31.89999999999992 0.18070877270731908
31.999999999999922 0.18070877270731908
32.09999999999992 0.18070877270731908
32.19999999999992 0.18070877270731908
32.29999999999992 0.18070877270731908
32.39999999999992 0.18070877270731908
32.49999999999992 0.18070877270731908
32.59999999999992 0.18070877270731908
32.69999999999992 0.18070877270731908
32.79999999999992 0.18070877270731908
32.89999999999992 0.18070877270731908
32.999999999999915 0.18070877270731908
33.099999999999916 0.18070877270731908
33.19999999999992 0.18070877270731908
33.29999999999992 0.18070877270731908
33.39999999999992 0.18070877270731908
33.499999999999915 0.18070877270731908
33.599999999999916 0.18070877270731908
33.69999999999992 0.18070877270731908
33.79999999999991 0.18070877270731908
33.89999999999991 0.18070877270731908
33.999999999999915 0.18070877270731908
34.099999999999916 0.18070877270731908
34.19999999999992 0.18070877270731908
34.29999999999991 0.18070877270731908
34.39999999999991 0.18070877270731908
34.499999999999915 0.18070877270731908
34.59999999999991 0.18070877270731908
34.69999999999991 0.18070877270731908
34.79999999999991 0.18070877270731908
34.89999999999991 0.18070877270731908
34.999999999999915 0.18070877270731908
35.09999999999991 0.18070877270731908
35.19999999999991 0.18070877270731908
35.29999999999991 0.18070877270731908
35.399999999999906 0.18070877270731908
35.49999999999991 0.18070877270731908
35.59999999999991 0.18070877270731908
35.69999999999991 0.18070877270731908
35.79999999999991 0.18070877270731908
35.899999999999906 0.18070877270731908
35.99999999999991 0.18070877270731908
36.09999999999991 0.18070877270731908
36.1999999999999 0.18070877270731908
36.299999999999905 0.18070877270731908
36.399999999999906 0.18070877270731908
36.49999999999991 0.18070877270731908
36.59999999999991 0.18070877270731908
36.6999999999999 0.18070877270731908
36.799999999999905 0.18070877270731908
36.899999999999906 0.18070877270731908


==> data/fit_profile_324K_v4.dat <==
position fitPz
10.0 -0.17238438499141823
10.1 -0.1723843849914182
10.2 -0.1723843849914182
10.299999999999999 -0.1723843849914182
10.399999999999999 -0.1723843849914182
10.499999999999998 -0.1723843849914182
10.599999999999998 -0.1723843849914182
10.699999999999998 -0.17238438499141817
10.799999999999997 -0.17238438499141814
10.899999999999997 -0.17238438499141812
10.999999999999996 -0.17238438499141806
11.099999999999996 -0.17238438499141803
11.199999999999996 -0.17238438499141795
11.299999999999995 -0.17238438499141787
11.399999999999995 -0.17238438499141776
11.499999999999995 -0.1723843849914176
11.599999999999994 -0.17238438499141737
11.699999999999994 -0.1723843849914171
11.799999999999994 -0.1723843849914167
11.899999999999993 -0.17238438499141617
11.999999999999993 -0.17238438499141548
12.099999999999993 -0.17238438499141456
12.199999999999992 -0.17238438499141331
12.299999999999992 -0.17238438499141165
12.399999999999991 -0.17238438499140946
12.499999999999991 -0.1723843849914065
12.59999999999999 -0.17238438499140255
12.69999999999999 -0.17238438499139724
12.79999999999999 -0.17238438499139014
12.89999999999999 -0.17238438499138067
12.99999999999999 -0.172384384991368
13.099999999999989 -0.17238438499135106
13.199999999999989 -0.17238438499132838
13.299999999999988 -0.17238438499129805
13.399999999999988 -0.1723843849912575
13.499999999999988 -0.17238438499120326
13.599999999999987 -0.1723843849911307
13.699999999999987 -0.1723843849910337
13.799999999999986 -0.17238438499090392
13.899999999999986 -0.17238438499073036
13.999999999999986 -0.17238438499049827
14.099999999999985 -0.1723843849901878
14.199999999999985 -0.17238438498977257
14.299999999999985 -0.17238438498921724
14.399999999999984 -0.17238438498847453
14.499999999999984 -0.17238438498748113
14.599999999999984 -0.17238438498615252
14.699999999999983 -0.1723843849843756
14.799999999999983 -0.172384384981999
14.899999999999983 -0.17238438497882044
14.999999999999982 -0.17238438497456926
15.099999999999982 -0.17238438496888348
15.199999999999982 -0.172384384961279
15.299999999999981 -0.1723843849511083
15.39999999999998 -0.1723843849375055
15.49999999999998 -0.17238438491931232
15.59999999999998 -0.17238438489497973
15.69999999999998 -0.17238438486243596
15.79999999999998 -0.1723843848189101
15.899999999999979 -0.17238438476069617
15.999999999999979 -0.1723843846828376
16.09999999999998 -0.1723843845787052
16.199999999999978 -0.17238438443943263
16.299999999999976 -0.1723843842531617
16.399999999999977 -0.17238438400403253
16.49999999999998 -0.17238438367083314
16.599999999999977 -0.1723843832251936
16.699999999999974 -0.17238438262917025
16.799999999999976 -0.17238438183201515
16.899999999999977 -0.1723843807658552
16.999999999999975 -0.17238437933991302
17.099999999999973 -0.17238437743277793
17.199999999999974 -0.17238437488206843
17.299999999999976 -0.1723843714706064
17.399999999999974 -0.17238436690792563
17.49999999999997 -0.17238436080554045
17.599999999999973 -0.17238435264386825
17.699999999999974 -0.17238434172799025
17.799999999999972 -0.17238432712848323
17.89999999999997 -0.17238430760228488
17.99999999999997 -0.17238428148685445
18.099999999999973 -0.1723842465586178
18.19999999999997 -0.1723841998436443
18.29999999999997 -0.17238413736443592
18.39999999999997 -0.17238405380127042
18.49999999999997 -0.17238394203926485
18.59999999999997 -0.17238379256259748
18.699999999999967 -0.1723835926443134
18.79999999999997 -0.1723833252627391
18.89999999999997 -0.17238296765225894
18.999999999999968 -0.17238248936508582
19.099999999999966 -0.1723818496790434
19.199999999999967 -0.1723809941307283
19.29999999999997 -0.17237984987901772
19.399999999999967 -0.17237831950441332
19.499999999999964 -0.17237627271673797
19.599999999999966 -0.17237353526598057
19.699999999999967 -0.17236987411360563
19.799999999999965 -0.17236497760442476
19.899999999999963 -0.17235842895556183
19.999999999999964 -0.17234967081380304
20.099999999999966 -0.17233795787888975
20.199999999999964 -0.17232229358624995
20.29999999999996 -0.172301345506964
20.399999999999963 -0.17227333234916667
20.499999999999964 -0.17223587309591515
20.599999999999962 -0.17218578571357224
20.69999999999996 -0.1721188187903106
20.79999999999996 -0.17202929414496315
20.899999999999963 -0.17190963156325526
20.99999999999996 -0.17174971802302177
21.09999999999996 -0.1715360727334536
21.19999999999996 -0.17125074583523522
21.29999999999996 -0.17086987283475824
21.39999999999996 -0.1703617896802287
21.499999999999957 -0.16968459723004772
21.59999999999996 -0.1687830538772761
21.69999999999996 -0.16758468127430215
21.799999999999958 -0.16599500843851997
21.899999999999956 -0.16389198433857505
21.999999999999957 -0.16111980586528254
22.09999999999996 -0.15748280415033655
22.199999999999957 -0.15274068762492615
22.299999999999955 -0.14660741637981164
22.399999999999956 -0.13875724071175977
22.499999999999957 -0.12884268183285816
22.599999999999955 -0.11652969170772723
22.699999999999953 -0.10155350670413871
22.799999999999955 -0.08379309640329585
22.899999999999956 -0.0633518757959391
22.999999999999954 -0.04062006184071291
23.09999999999995 -0.016287172249548936
23.199999999999953 0.008718709432152288
23.299999999999955 0.033362063814473784
23.399999999999952 0.05666576977942651
23.49999999999995 0.07785785617207437
23.59999999999995 0.09645547018631859
23.699999999999953 0.11227303291502592
23.79999999999995 0.1253716969981447
23.89999999999995 0.1359810940670123
23.99999999999995 0.1444211090564678
24.09999999999995 0.1510397736318608
24.19999999999995 0.15617202672786465
24.299999999999947 0.1601170501259105
24.39999999999995 0.16312915534905487
24.49999999999995 0.16541716951901875
24.599999999999948 0.16714838371183977
24.699999999999946 0.16845443026701137
24.799999999999947 0.1694375294069502
24.89999999999995 0.17017629426944053
24.999999999999947 0.1707307497172047
25.099999999999945 0.17114648354323075
25.199999999999946 0.1714579815881931
25.299999999999947 0.17169125429792914
25.399999999999945 0.1718658764260079
25.499999999999943 0.17199655515726195
25.599999999999945 0.17209432692559212
25.699999999999946 0.17216746599007104
25.799999999999944 0.17222217149103147
25.89999999999994 0.17226308549267916
25.999999999999943 0.17229368275168197
26.099999999999945 0.17231656350699323
26.199999999999942 0.17233367315963588
26.29999999999994 0.17234646695257985
26.39999999999994 0.17235603333941293
26.499999999999943 0.17236318635962056
26.59999999999994 0.17236853478143568
26.69999999999994 0.17237253384104526
26.79999999999994 0.17237552395082195
26.89999999999994 0.17237775965411684
26.99999999999994 0.17237943128174263
27.099999999999937 0.17238068114836635
27.19999999999994 0.17238161566465035
27.29999999999994 0.1723823143946368
27.399999999999938 0.17238283682856193
27.499999999999936 0.17238322744720938
27.599999999999937 0.17238351950869013
27.69999999999994 0.17238373787989816
27.799999999999937 0.17238390115362587
27.899999999999935 0.1723840232315452
27.999999999999936 0.1723841145078055
28.099999999999937 0.17238418275400796
28.199999999999935 0.17238423378089698
28.299999999999933 0.172384271933103
28.399999999999935 0.17238430045905775
28.499999999999936 0.1723843217875769
28.599999999999934 0.17238433773465794
28.699999999999932 0.17238434965810112
28.799999999999933 0.1723843585731179
28.899999999999935 0.17238436523876988
28.999999999999932 0.1723843702225985
29.09999999999993 0.1723843739489478
29.199999999999932 0.17238437673509474
29.299999999999933 0.17238437881826363
29.39999999999993 0.17238438037582415
29.49999999999993 0.1723843815403936
29.59999999999993 0.17238438241112827
29.699999999999932 0.17238438306216622
29.79999999999993 0.1723843835489395
29.899999999999928 0.1723843839128941
29.99999999999993 0.1723843841850186
30.09999999999993 0.17238438438848286
30.19999999999993 0.17238438454061064
30.299999999999926 0.17238438465435477
30.399999999999928 0.1723843847393999
30.49999999999993 0.17238438480298712
30.599999999999927 0.17238438485053056
30.699999999999925 0.17238438488607818
30.799999999999926 0.17238438491265676
30.899999999999928 0.1723843849325292
30.999999999999925 0.17238438494738761
31.099999999999923 0.17238438495849706
31.199999999999925 0.17238438496680347
31.299999999999926 0.17238438497301406
31.399999999999924 0.17238438497765765
31.499999999999922 0.17238438498112962
31.599999999999923 0.17238438498372555
31.699999999999925 0.17238438498566652
31.799999999999923 0.17238438498711772
31.89999999999992 0.1723843849882028
31.999999999999922 0.1723843849890141
32.09999999999992 0.1723843849896207
32.19999999999992 0.17238438499007422
32.29999999999992 0.17238438499041334
32.39999999999992 0.17238438499066688
32.49999999999992 0.17238438499085645
32.59999999999992 0.1723843849909982
32.69999999999992 0.17238438499110417
32.79999999999992 0.17238438499118341
32.89999999999992 0.17238438499124265
32.999999999999915 0.17238438499128694
33.099999999999916 0.17238438499132008
33.19999999999992 0.17238438499134484
33.29999999999992 0.17238438499136335
33.39999999999992 0.1723843849913772
33.499999999999915 0.17238438499138756
33.599999999999916 0.1723843849913953
33.69999999999992 0.17238438499140107
33.79999999999991 0.1723843849914054
33.89999999999991 0.17238438499140865
33.999999999999915 0.17238438499141104
34.099999999999916 0.17238438499141287
34.19999999999992 0.17238438499141423
34.29999999999991 0.17238438499141523
34.39999999999991 0.17238438499141598
34.499999999999915 0.17238438499141653
34.59999999999991 0.17238438499141698
34.69999999999991 0.17238438499141728
34.79999999999991 0.1723843849914175
34.89999999999991 0.1723843849914177
34.999999999999915 0.17238438499141784
35.09999999999991 0.17238438499141795
35.19999999999991 0.172384384991418
35.29999999999991 0.17238438499141806
35.399999999999906 0.17238438499141812
35.49999999999991 0.17238438499141814
35.59999999999991 0.17238438499141814
35.69999999999991 0.17238438499141817
35.79999999999991 0.1723843849914182
35.899999999999906 0.1723843849914182
35.99999999999991 0.1723843849914182
36.09999999999991 0.1723843849914182
36.1999999999999 0.1723843849914182
36.299999999999905 0.17238438499141823
36.399999999999906 0.17238438499141823
36.49999999999991 0.17238438499141823
36.59999999999991 0.17238438499141823
36.6999999999999 0.17238438499141823
36.799999999999905 0.17238438499141823
36.899999999999906 0.17238438499141823


==> data/large_domain_double_column_static_pe.dat <==
size poteng
4.800000000000000000e+01 8.778269415721297264e+00
4.900000000000000000e+01 1.159197591431438923e+01
5.000000000000000000e+01 1.222262318059802055e+01
5.100000000000000000e+01 1.262556098401546478e+01
5.200000000000000000e+01 1.296892789751291275e+01
5.300000000000000000e+01 1.328573133051395416e+01
5.400000000000000000e+01 1.358751637861132622e+01
5.500000000000000000e+01 1.388230947405099869e+01
5.600000000000000000e+01 1.417286047711968422e+01
5.700000000000000000e+01 1.446005295962095261e+01
5.800000000000000000e+01 1.474515931680798531e+01
5.900000000000000000e+01 1.502846431359648705e+01
6.000000000000000000e+01 1.531094098091125488e+01
6.100000000000000000e+01 1.559226590767502785e+01
6.200000000000000000e+01 1.587275987118482590e+01
6.300000000000000000e+01 1.615210978314280510e+01
6.400000000000000000e+01 1.643114750459790230e+01
6.500000000000000000e+01 1.670981524512171745e+01
6.600000000000000000e+01 1.698771954700350761e+01
6.700000000000000000e+01 1.726556235179305077e+01
6.800000000000000000e+01 1.754307518154382706e+01
6.900000000000000000e+01 1.782081362977623940e+01
7.000000000000000000e+01 1.809744243323802948e+01
7.100000000000000000e+01 1.837466631084680557e+01
7.200000000000000000e+01 1.865105238929390907e+01
7.300000000000000000e+01 1.892668815329670906e+01
7.400000000000000000e+01 1.920267727598547935e+01
7.500000000000000000e+01 1.947809586673974991e+01
7.600000000000000000e+01 1.975420838966965675e+01
7.700000000000000000e+01 2.002925943583250046e+01
7.800000000000000000e+01 2.030446565896272659e+01
7.900000000000000000e+01 2.057853699102997780e+01
8.000000000000000000e+01 2.085313574969768524e+01
8.100000000000000000e+01 2.112702612578868866e+01
8.200000000000000000e+01 2.139950437098741531e+01
8.300000000000000000e+01 2.167164810746908188e+01
8.400000000000000000e+01 2.194439947605133057e+01
8.500000000000000000e+01 2.221578839607536793e+01
8.600000000000000000e+01 2.248509540967643261e+01
8.700000000000000000e+01 2.275154773518443108e+01
8.800000000000000000e+01 2.301708689332008362e+01
8.900000000000000000e+01 2.327976193837821484e+01
9.000000000000000000e+01 2.353788305073976517e+01
9.100000000000000000e+01 2.378716698661446571e+01
9.200000000000000000e+01 2.402451912686228752e+01
9.300000000000000000e+01 2.423493924364447594e+01
9.400000000000000000e+01 2.438323399424552917e+01
9.500000000000000000e+01 2.430515952594578266e+01
9.600000000000000000e+01 2.204461400583386421e+01


==> data/large_domain_single_column_static_pe.dat <==
size poteng
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 2.719909129664301872e+00
2.000000000000000000e+00 3.257517339661717415e+00
3.000000000000000000e+00 3.568835586309432983e+00
4.000000000000000000e+00 3.817326560616493225e+00
5.000000000000000000e+00 4.039799083024263382e+00
6.000000000000000000e+00 4.249392010271549225e+00
7.000000000000000000e+00 4.449772270396351814e+00
8.000000000000000000e+00 4.646951032802462578e+00
9.000000000000000000e+00 4.840481510385870934e+00
1.000000000000000000e+01 5.032061781734228134e+00
1.100000000000000000e+01 5.222069263458251953e+00
1.200000000000000000e+01 5.411061424762010574e+00
1.300000000000000000e+01 5.598373940214514732e+00
1.400000000000000000e+01 5.786052286624908447e+00
1.500000000000000000e+01 5.971661143004894257e+00
1.600000000000000000e+01 6.156369853764772415e+00
1.700000000000000000e+01 6.341454872861504555e+00
1.800000000000000000e+01 6.526627633720636368e+00
1.900000000000000000e+01 6.711246753111481667e+00
2.000000000000000000e+01 6.895829522982239723e+00
2.100000000000000000e+01 7.079628489911556244e+00
2.200000000000000000e+01 7.263048991560935974e+00
2.300000000000000000e+01 7.445917885750532150e+00
2.400000000000000000e+01 7.629196841269731522e+00
2.500000000000000000e+01 7.812317246571183205e+00
2.600000000000000000e+01 7.992951033636927605e+00
2.700000000000000000e+01 8.176131628453731537e+00
2.800000000000000000e+01 8.358616501092910767e+00
2.900000000000000000e+01 8.540681917220354080e+00
3.000000000000000000e+01 8.721738798543810844e+00
3.100000000000000000e+01 8.902008943259716034e+00
3.200000000000000000e+01 9.083342770114541054e+00
3.300000000000000000e+01 9.263413600623607635e+00
3.400000000000000000e+01 9.441976623609662056e+00
3.500000000000000000e+01 9.620564874261617661e+00
3.600000000000000000e+01 9.799467228353023529e+00
3.700000000000000000e+01 9.977020155638456345e+00
3.800000000000000000e+01 1.015312119573354721e+01
3.900000000000000000e+01 1.032706541940569878e+01
4.000000000000000000e+01 1.049892573989927769e+01
4.100000000000000000e+01 1.066809329763054848e+01
4.200000000000000000e+01 1.083188807033002377e+01
4.300000000000000000e+01 1.098785389587283134e+01
4.400000000000000000e+01 1.113205647468566895e+01
4.500000000000000000e+01 1.124918416887521744e+01
4.600000000000000000e+01 1.130432528257369995e+01
4.700000000000000000e+01 1.113215788081288338e+01
4.800000000000000000e+01 8.778269415721297264e+00


==> data/layerwise_scenarios_CS_3uc.dat <==
time_in_ps avg_L1 avg_L2 avg_L3
1.2 -0.7148212887252391 -0.9511298153912557 -0.7901973808765431
2.4 -0.5832266006564812 -0.9293709417746235 -0.7376635807589927
3.5999999999999996 -0.5343143011749008 -0.9206572809447661 -0.7586370495251591
4.8 -0.5681601017028082 -0.9003813480797918 -0.6783567296485224
6.0 -0.6004792096551211 -0.9118772247331587 -0.6926326804675763
7.199999999999999 -0.629786349428639 -0.8813121117418005 -0.6767389493680978
8.4 -0.606524898257903 -0.8235978476527442 -0.5540245257830455
9.6 -0.6255679765080671 -0.8077951734838751 -0.546615414384579
10.799999999999999 -0.560654659584086 -0.7420026393462558 -0.4815382327124162
12.0 -0.44245087055640425 -0.6430635371533254 -0.3571997355187502
13.2 -0.3766000084420736 -0.5057558087244679 -0.23132582182773695
14.399999999999999 -0.2904740677323471 -0.41033648298007996 -0.11630028492273642
15.6 -0.15058373932453814 -0.3082429832448667 0.0594569358463716
16.8 -0.10866973818714859 -0.15584647931560225 0.13148359085147193
18.0 -0.02989534911491584 -0.06225766521326151 0.25817250450534673
19.2 0.017473611786988582 0.005761378682747091 0.3331682814252526
20.4 0.07596226298550904 0.0685140341328273 0.36104100284519297
21.599999999999998 0.11864785818686309 0.11258900277664849 0.3765350685669969
22.8 0.16784622798789656 0.13243212129892307 0.36783317944655486
24.0 0.16415933954096687 0.16752280859214844 0.3750954636173995
25.2 0.1991991781329635 0.20161790367555263 0.457175250215944
26.4 0.2693358611419521 0.23502694278197384 0.4656570352692685
27.599999999999998 0.2800463477620707 0.26653251995553034 0.5484884252257904
28.799999999999997 0.3523756290476148 0.3170829004453043 0.5034364314854687
30.0 0.35935704089288595 0.3611302423870861 0.5989654228759743
31.2 0.4502358098489367 0.42775696421434395 0.6420046115967409
32.4 0.5234483534484982 0.49829876419726327 0.7313881152955269
33.6 0.5963300656242009 0.5652097229982543 0.7232042195721883
34.8 0.5549408133953112 0.6114009578828643 0.7881044346565363
36.0 0.6219654037276746 0.6081263533839943 0.7768336617414092
37.199999999999996 0.6683213724472623 0.6932665296883568 0.9060218393537326
38.4 0.7560070293211526 0.79871188804505 0.9770251255651182
39.6 0.7762891478045425 0.8179959124884324 0.9729688792191359
40.8 0.8256772931080313 0.8655440169693387 0.9620237271963425
42.0 0.8600876695154152 0.9043806655363311 1.012593125014892
43.199999999999996 0.9280440850222779 0.9500553294767184 0.987746490302458
44.4 1.0021360943088173 0.996709687892329 1.0001492308177569
45.6 0.9968644765248955 0.995548768588937 0.9914860345812591
46.8 0.9919107302285517 0.9999332054747043 1.0015200445555121
48.0 0.9949389244003016 1.0019346422690747 1.0009496084665124
49.199999999999996 1.000474779903575 0.9846382894249999 0.9949299782202862
50.4 0.9967237990124315 0.9909054441391238 1.0062827558859126
51.6 1.0128006714901736 1.0061803660634832 1.010201611862145
52.8 1.0101783522500192 0.9942307309304722 1.0035400661298857
54.0 1.000832345007172 1.0084504355918744 1.0126799225653615
55.199999999999996 0.9934094980480775 0.9737108855793134 0.9750427306049216
56.4 1.0080395381934375 1.0003433432057975 0.9924762578293064
57.599999999999994 1.0001508874966527 1.0026976178414877 1.0086236716602355
58.8 1.0016518847375202 1.0028509469781297 1.0065378593605647
60.0 0.9594575646406417 0.9544126445856274 0.9578976421752189
61.199999999999996 0.9976756992370791 0.9920482887167309 0.984162973603564
62.4 0.9834173974337534 0.9865321418224192 0.9721199022367478
63.599999999999994 0.9840340820478395 0.9812077661957821 0.9968087746150407
64.8 0.9916780064512631 0.9948168202699809 1.0050593415483324
66.0 1.0004000846004497 0.9729657077646967 0.9996012542111378
67.2 1.001209014063278 0.9877604293148801 1.0020511027492047
68.39999999999999 1.001316022868318 0.9859931056968859 0.99492000338344
69.6 1.0063091442105043 1.005741447597064 0.9960933047516299
70.8 0.9915574883331084 1.0139400893012858 1.0007826982102401
72.0 1.0008358128059613 1.0107720684672925 0.9982095003256891
73.2 1.0005947247093907 1.002428321752037 0.9951987192339733
74.39999999999999 0.9891102140016368 0.9807589612259289 0.9920655200009042
75.6 1.0011791305850337 1.0022595029241717 0.9983635384091996
76.8 0.9981389509940005 1.004325147851031 0.9888059732143778
78.0 1.000388267869489 1.0022727603445885 1.0030503667795023
79.2 1.003160451866854 0.9966381714522518 1.0048147828035074


==> data/layerwise_scenarios_CS_4uc.dat <==
time_in_ps avg_L1 avg_L2 avg_L3 avg_L4
1.2 -0.6964903579636728 -0.9628499446809226 -0.9574879310836483 -0.6482956041730534
2.4 -0.6792639495084495 -0.9394457256495031 -0.8601603814636037 -0.39258357239454483
3.5999999999999996 -0.5830553328536865 -0.8863895426228752 -0.8181374127120931 -0.20538357812854052
4.8 -0.4579520441773879 -0.8732808363178306 -0.8559227308283394 -0.25010068052936074
6.0 -0.45605413729002614 -0.8472749326597714 -0.8153865273949189 -0.1589886768721461
7.199999999999999 -0.4241759602228203 -0.8538913462291488 -0.8471148476073624 -0.26665715778905524
8.4 -0.44093183176474227 -0.8121527676127703 -0.8356670094566219 -0.40632687331176787
9.6 -0.6249598722829443 -0.9103894030532965 -0.9005234591749328 -0.5494372483715675
10.799999999999999 -0.6651530539790801 -0.8963847145987283 -0.8504895709604462 -0.3748862935947412
12.0 -0.6452836784199012 -0.9250426218833194 -0.8785669833036349 -0.35698940535741064
13.2 -0.5927380381165338 -0.913509400956746 -0.8496095233788172 -0.3826124425375249
14.399999999999999 -0.4402296046889347 -0.7846204108047975 -0.81867642071921 -0.34461419021397777
15.6 -0.3886620692920914 -0.8383664661193617 -0.8254342971149133 -0.22668852512027984
16.8 -0.3157834074293423 -0.7986199058145966 -0.7936997807864573 -0.20719284875910496
18.0 -0.27011508680785634 -0.6563368207116893 -0.6886919245668491 -0.24779126595210754
19.2 -0.22138922929279198 -0.5832644299266968 -0.5352222057902365 -0.12407720116624145
20.4 -0.26653449965477044 -0.49372537554943746 -0.487592639414122 -0.08475193276832743
21.599999999999998 -0.30371027745854157 -0.46901563695434184 -0.4637572967107593 -0.020389462975681807
22.8 -0.3115015655597579 -0.4327584670789318 -0.3708276569234233 -0.03525610991923157
24.0 -0.2418896024479279 -0.36638227325219913 -0.3634597855362279 0.12211914767435673
25.2 -0.25283629160332954 -0.34194934443121644 -0.2742821052866841 0.14431043286565115
26.4 -0.2306895530686455 -0.3286799729865467 -0.2721343299914201 0.04557681364619063
27.599999999999998 -0.17788744051612712 -0.2960391957910294 -0.23560821123689818 0.022021359458518498
28.799999999999997 -0.1464460685283432 -0.261375690133838 -0.23412815079983815 0.08670061095719186
30.0 -0.1374045712285497 -0.2079512379059343 -0.1671766637973953 0.0398706858932883
31.2 -0.09505057832228077 -0.1635358129525102 -0.14180383499433039 0.11908553818974188
32.4 -0.02289744330895419 -0.08410238129672805 -0.07751804904668175 0.16770694375044523
33.6 0.01667869497940227 -0.07125173178234918 -0.03471023358437892 0.2608451344016197
34.8 0.013938452122978975 -0.014634336872266377 0.007159236125421859 0.2815296341336462
36.0 0.019622288122674796 -0.023851227345718456 0.06484603132813455 0.32036625988376494
37.199999999999996 0.0766997534133984 0.03653483670461084 0.06543680736448114 0.3724025128834908
38.4 0.14948739685791332 0.032410958052023854 0.12212070249828859 0.4729998780345381
39.6 0.17440478468538528 0.10308736278061849 0.14766507901979836 0.556421885377143
40.8 0.1953909155053787 0.16532945391757922 0.2397034106390326 0.6358573087053241
42.0 0.20641078480276578 0.1840401753959606 0.2658052176915859 0.80269555401901
43.199999999999996 0.2329889225085622 0.1951488895675762 0.30979158672247786 0.8313363059374052
44.4 0.27579743990017064 0.22184739477637555 0.33825177044734644 0.8399424394605423
45.6 0.36831094199821574 0.2695183844911487 0.37270892196441957 0.8314698924155871
46.8 0.3801770925709562 0.3320726897416615 0.46915155150796006 0.8490848957100151
48.0 0.3847340354536429 0.37822628838621863 0.5385664929893729 0.8437096298538688
49.199999999999996 0.48134791494544854 0.44421324963442 0.5944442089427544 0.871881920334945
50.4 0.5713021786347124 0.5790509266105087 0.7205516820818867 0.9151931272813847
51.6 0.6148226443178124 0.5992862914380115 0.6658437868882141 0.88176585404923
52.8 0.6440077242849966 0.6840593920405641 0.7444701359490533 0.9423868248932273
54.0 0.6632602614877174 0.6739405961089854 0.7509718432149501 0.9065096174935713
55.199999999999996 0.6616272220666465 0.7422095622191244 0.8263043910893608 0.9588364632823106
56.4 0.721916966081971 0.7911272996284306 0.8227750988615864 0.9593910896622416
57.599999999999994 0.7193182656949956 0.767428656022872 0.8779540759890289 0.9538860946701604
58.8 0.7561791821429392 0.7889007489646926 0.9006887982959799 0.9612196410605237
60.0 0.8240760555876 0.875962474912278 0.9236718983768805 0.9184886223700325
61.199999999999996 0.9031800078085777 0.9364197268378421 0.9981403047086777 0.9755105437154565
62.4 0.9752773932309317 0.9708004786100098 0.9781376350923312 0.9879540635342413
63.599999999999994 0.9969834372489575 1.0058810200218444 1.0087006950053214 1.0068969851288496
64.8 0.9833647914875833 1.012140262124065 0.9948128703507445 0.9817203119858392
66.0 1.0112557438292802 1.0005513581739043 0.9901818593646985 0.980796253258442
67.2 0.9702831888067514 0.9853970289814 0.9871210452160893 0.977468036139378
68.39999999999999 0.9983674243069498 0.9862365952717452 0.9868045458270983 0.9960974104896703
69.6 0.9970424040654436 1.0095532437188866 1.0069706829511273 1.0086423962400968
70.8 0.9922360605296079 0.9967155540423648 0.9784047765480576 1.0003982733952987
72.0 0.9829637693496054 0.9935143124280141 0.9964911131870057 0.9838213932319602
73.2 1.0072064598756196 1.001951621551994 1.0049277768450868 0.9798634177401419
74.39999999999999 0.9944913849457118 0.9994729700955339 0.9936931516525737 1.0144458603693356
75.6 1.0008286844396062 0.9974268253673203 0.9992572222274939 0.9651829496697505
76.8 0.9930126065251736 0.9906787730101375 0.9864685309014853 0.9948788101008575
78.0 0.9802468096249506 1.0237738541865298 0.9990154227376723 0.9816209589743343
79.2 1.0002451363137472 1.0120067487511366 0.9825930026826715 1.0075239702567775


==> data/layerwise_scenarios_CS_5uc.dat <==
time_in_ps avg_L1 avg_L2 avg_L3 avg_L4 avg_L5
1.2 -0.6947599213635193 -0.919136356963275 -0.96161201924224 -0.9585750511377198 -0.7075246496517738
2.4 -0.5405770531621772 -0.8825985493668925 -0.9525743373260419 -0.9383986601367056 -0.6788260065721846
3.5999999999999996 -0.47571386313725234 -0.8515707334308048 -0.9353281017148783 -0.8890172457490693 -0.5375209899639631
4.8 -0.2899736997987418 -0.8650949719765665 -0.9421726052748559 -0.9060234029524936 -0.6088430973680109
6.0 -0.35460389510855933 -0.8381950444019739 -0.9333953497986559 -0.9032051066036185 -0.5126310649421688
7.199999999999999 -0.4655969290289787 -0.8945593685479797 -0.9368098970793927 -0.9268056684311066 -0.6301426780527923
8.4 -0.50213061778355 -0.9063691806166531 -0.9644040372611454 -0.8981243745569817 -0.5958148096972747
9.6 -0.45864966602847285 -0.8425116985087883 -0.9409905280745822 -0.8900579828957562 -0.552638753568084
10.799999999999999 -0.5277967990457523 -0.8477686448605098 -0.9365777189798109 -0.9100115844914534 -0.5881539552667252
12.0 -0.5209799197411873 -0.9160272721707347 -0.9589229406769206 -0.92344886659728 -0.5520543447534819
13.2 -0.459502507095572 -0.852475340173316 -0.9350031048295998 -0.8719289417923344 -0.5239376332227109
14.399999999999999 -0.4350802583813188 -0.845911264173015 -0.9206898696490925 -0.8737000962253093 -0.49481088392438516
15.6 -0.5541950522838038 -0.8774120048105873 -0.904377192483134 -0.8812424573588256 -0.4523165879096948
16.8 -0.6114728681876667 -0.8977940315223246 -0.9408926623665097 -0.8269914423981554 -0.38787901730060687
18.0 -0.5833806825418689 -0.9117980603006826 -0.9543273336869335 -0.8334711125408817 -0.4221950834755365
19.2 -0.630845224310801 -0.9176382787620375 -0.9585860307420849 -0.8237736601184695 -0.2919677503335151
20.4 -0.5694468999847287 -0.8999775666625074 -0.9271896803918132 -0.862352212563803 -0.36086204487841667
21.599999999999998 -0.5164987772129511 -0.8894789923549695 -0.9166971186396081 -0.7676505171091971 -0.27816362069083095
22.8 -0.5146581937703536 -0.9125585266540313 -0.9391406143525531 -0.8469980995641531 -0.30694195352431736
24.0 -0.46660509692580077 -0.863092063845655 -0.9107147578148144 -0.7888787351341627 -0.2343017511729985
25.2 -0.4084003568327906 -0.8152683548982933 -0.8942930100220616 -0.7392717512720042 -0.22740363471752587
26.4 -0.3617163171089295 -0.7983341176798792 -0.8485288471549697 -0.7259320505489905 -0.16256174643642282
27.599999999999998 -0.44935849711603426 -0.7845744703366171 -0.8739013639370755 -0.7655211730521443 -0.16236478234808316
28.799999999999997 -0.49508281391403824 -0.8608592140687761 -0.8814664460564328 -0.6670068695887074 -0.13961528172349053
30.0 -0.40435532335544117 -0.8544019799905613 -0.883883727555648 -0.6687604977835093 -0.08043385038771429
31.2 -0.5025646209200924 -0.8217539070570825 -0.8472161979007214 -0.6437500528276109 -0.0906566643615354
32.4 -0.42371411531587555 -0.7515476988079753 -0.7891533069048445 -0.5894165102250748 -0.12148031330270656
33.6 -0.45611605496533186 -0.6505597751229677 -0.6925875583582234 -0.5191005828253107 -0.11517402434565406
34.8 -0.5044564544377885 -0.6671199773957605 -0.633736468268895 -0.491886615319155 -0.12676590914977062
36.0 -0.47871258740810996 -0.6571937331458835 -0.6310826382868618 -0.4140751045498142 -0.023998686335042936
37.199999999999996 -0.519646570773541 -0.6577814441867713 -0.5997187963873429 -0.40113557762207575 0.0643733297903664
38.4 -0.49281742290257163 -0.6189036230137713 -0.6234607632400178 -0.341862800984967 0.019268508259285118
39.6 -0.4779763018153629 -0.5500544151829946 -0.509260160694679 -0.34937446929611776 0.07253912561562885
40.8 -0.37395176111090395 -0.490808559439021 -0.46242941688576095 -0.334472739243032 0.10560196949591924
42.0 -0.24019700117579806 -0.47542800657450546 -0.4523516874755495 -0.3388672650910774 0.12228888069478791
43.199999999999996 -0.29362829329945234 -0.4468018622636311 -0.45226775251305895 -0.3644311464825106 0.11761129742743207
44.4 -0.282330991518881 -0.39555296797912104 -0.43173822238676113 -0.3107725503214294 0.19965317584602504
45.6 -0.2122147713203387 -0.36434938240596454 -0.3681979673952879 -0.26614794938528696 0.23078384122917
46.8 -0.17225761331336206 -0.31910969711887666 -0.346882162884686 -0.21222459395336443 0.25272081357834764
48.0 -0.11951543918891411 -0.3013635491532843 -0.3085109228942169 -0.17750651212770402 0.226395756510591
49.199999999999996 -0.05011151456482973 -0.21038036792866727 -0.2705639218220977 -0.2073846794409276 0.2093124178146791
50.4 -0.0560565566561765 -0.1767154173275204 -0.20660318792011031 -0.12094721118982718 0.2386931488471183
51.6 -0.0013914601495290115 -0.16669431513741187 -0.15446706351776068 -0.08063156492783982 0.21185519225772817
52.8 0.008580187075658156 -0.09358670649813801 -0.121188777387604 -0.13511552095734197 0.11505734965735669
54.0 0.0910496602851622 -0.08557512762076747 -0.10174695768280301 -0.042523811003275874 0.17486386202946422
55.199999999999996 0.059322850666636624 -0.044205418477283785 -0.05557635394332945 0.002944707986009408 0.15453303949545658
56.4 0.06615662675974333 0.008595600246650256 -0.0008423547256921222 0.03053096857219341 0.11370488711785526
57.599999999999994 0.12237330205017542 0.029841097140852563 -0.012633199542368719 0.016229531399785873 0.11220211129110187
58.8 0.16694545898355673 0.05643462282135954 0.01810438825559687 0.06356663822971488 0.1730306018995285
60.0 0.1768492665728522 0.055060571232428045 0.03510450071592318 0.11280890490821908 0.20765333045101433
61.199999999999996 0.22824666924548187 0.07985269492168037 0.04252354515617778 0.07097899178728768 0.24675874654346783
62.4 0.21715119429008034 0.11462406001627706 0.10398182455963692 0.10631391994600549 0.24225356452315525
63.599999999999994 0.40142911513932045 0.19368388265784894 0.14449910988483017 0.16775393875338823 0.26152640084472567
64.8 0.44723951036655213 0.24233075495668863 0.17871003353246426 0.19864271367682507 0.3120386691806748
66.0 0.3819851805791292 0.18088054216484048 0.194643625254007 0.2492367162858339 0.39064086823064564
67.2 0.37585462311068285 0.24695323276995376 0.21363290405376625 0.26086256097048777 0.3647803050541596
68.39999999999999 0.4024179703769985 0.2940613719318487 0.3031507867396242 0.2923478228693981 0.33467815619616553
69.6 0.46846186604575607 0.34942472572298205 0.2821449414672366 0.29435445762824064 0.3981937136345841
70.8 0.5067596374620652 0.39038519961920565 0.356203418416578 0.37881962235247546 0.4335661023913439
72.0 0.4833512938157532 0.3790458051827465 0.33490253591551344 0.37184599638009863 0.42385641265744334
73.2 0.505812451670769 0.35753072323719576 0.35911063108264935 0.34793256887840923 0.42079657276144106
74.39999999999999 0.48343084647361334 0.37866568555735514 0.36541129194934263 0.37270310649858013 0.5076823766456616
75.6 0.5580450875107721 0.44756353863852494 0.41359808663751674 0.4254554114241025 0.5889500963932147
76.8 0.5837273477538513 0.47211959904571704 0.4387255245829465 0.4456044601106848 0.5858395595748201
78.0 0.5770518186360584 0.48697953149742956 0.4781944096890468 0.5032240612036777 0.6791598038309077
79.2 0.6345135089370634 0.5273906800510232 0.4862216759294837 0.5427819633627581 0.7137336087674381
80.39999999999999 0.6482316334670962 0.5656436002007493 0.5144880552039928 0.5368414782244718 0.7486750844131185
81.6 0.6586624453759672 0.6021424850400503 0.5809677100307076 0.5665723477671906 0.6609300197908426
82.8 0.7088707062299228 0.6271222604203026 0.625049946526488 0.6136269908632568 0.773606870219677
84.0 0.7106370575330403 0.6697225626673224 0.661943723983286 0.6707783011008204 0.8285509783685607
85.2 0.739001138596447 0.6919682097244534 0.6396436170155783 0.7202681030193443 0.8773364589334297
86.39999999999999 0.8056677542693487 0.6848816434406169 0.692028810941424 0.7893904890097817 0.8830927388558759
87.6 0.8217623712472011 0.7570462954033051 0.7811462915373013 0.8385890429148809 0.9386201286515083
88.8 0.8714355713031555 0.8348262097085749 0.7938806453044246 0.8572329654717776 0.9754974390860375
90.0 0.9389650372460062 0.8575549146525437 0.8584619187874957 0.8609773467436248 0.9824215704086607
91.2 1.0061529909996618 0.9938190774709816 0.941258661696146 0.9759308240982735 1.0085267111271827
92.39999999999999 0.9726279564415247 1.0128238362015425 0.9915849938297686 0.9822739036709952 0.986964481854462
93.6 1.0119109762775957 1.0213468142930444 1.0155410063409402 0.9967719872265781 0.9905870383955735
94.8 0.975149603193112 0.9888830532718872 1.0166086608043439 1.003332916574792 1.0030292464682637
96.0 0.9976739307295506 1.0175370000630224 1.0032794109718477 1.0051087370415874 0.9923422849196833
97.2 1.0122289294069142 1.0077387695358533 1.0028877722989884 1.0130088961813708 1.009072370044924
98.39999999999999 0.9995235195935785 1.0090065234143588 1.005183164095868 0.9910932500148738 1.0004076233257018
99.6 0.9893382055584015 1.01077325977852 0.984592558877167 0.9856039473387221 1.0068415475011854
100.8 0.9853610042198767 0.9833903357122714 0.9990516892761122 0.9852031637641164 1.0004970963720228
102.0 0.9942905191509862 0.9973493010232236 0.9867817376055217 0.9962580034541118 0.9891955571317647
103.2 1.0261277018086588 1.012752420491521 0.9918837213261233 1.0165212000894202 1.0210100444345944
104.39999999999999 0.9875764821406416 0.9864678174839737 0.9965975778206257 0.9964802450713501 0.9960717888872228
105.6 1.0138047845742963 1.0055964722875703 1.00055129341585 1.006839371846683 0.996973981547341
106.8 1.0003149565377853 1.0228338377851314 1.008549784986302 1.0058246412221707 1.001659138476644
108.0 1.010760312547987 0.9994050668292865 0.9870644469201117 1.0009843964871052 1.0181681657791235
109.2 1.0092265297701222 1.010155637958748 0.9958161435225021 0.967686035920694 0.9885787358336356
110.39999999999999 1.0019511327693662 1.004332049842767 0.9957791609723808 1.0042888914142079 0.9971380908684168
111.6 1.0059131200241875 1.0193862497633759 0.9929406918357463 1.0019926454494101 1.0113024027962747
112.8 1.0166466775354408 1.015695110035584 1.0009298143822345 1.0076839931122514 0.9958864183550666
114.0 1.0095528374127298 0.986430853412014 0.9982074548597963 1.0066586768854633 1.0045364653987596
115.19999999999999 0.9960451326490463 1.0054122026961996 0.9714440272526101 0.9605510032073823 1.0074781785806104
116.39999999999999 0.9947691798314503 0.9896338400489446 1.0258553915265203 1.0251837026061215 0.9948945315067588
117.6 1.018538185599066 1.0242488810891655 1.00043883353659 0.9940420510618444 0.9794132661051562
118.8 0.9644587141411026 0.9843849114311162 0.9698795373467065 0.9947894533549937 0.9903310026051819
120.0 1.0055050912220542 0.9963269454747675 0.9860837256499237 1.0054437294201126 1.010634266451447


==> data/normalized_TiO_pdf.dat <==
PairSeparationDistance cubic400K tetragonal299Kbulk tetragonal299Kdw orthorhombic150K
0.00125 0 0 0 0
0.00375 0 0 0 0
0.00625 0 0 0 0
0.00875 0 0 0 0
0.01125 0 0 0 0
0.01375 0 0 0 0
0.01625 0 0 0 0
0.01875 0 0 0 0
0.02125 0 0 0 0
0.02375 0 0 0 0
0.02625 0 0 0 0
0.02875 0 0 0 0
0.03125 0 0 0 0
0.03375 0 0 0 0
0.03625 0 0 0 0
0.03875 0 0 0 0
0.04125 0 0 0 0
0.04375 0 0 0 0
0.04625 0 0 0 0
0.04875 0 0 0 0
0.05125 0 0 0 0
0.05375 0 0 0 0
0.05625 0 0 0 0
0.05875 0 0 0 0
0.06125 0 0 0 0
0.06375 0 0 0 0
0.06625 0 0 0 0
0.06875 0 0 0 0
0.07125 0 0 0 0
0.07375 0 0 0 0
0.07625 0 0 0 0
0.07875 0 0 0 0
0.08125 0 0 0 0
0.08375 0 0 0 0
0.08625 0 0 0 0
0.08875 0 0 0 0
0.09125 0 0 0 0
0.09375 0 0 0 0
0.09625 0 0 0 0
0.09875 0 0 0 0
0.10125 0 0 0 0
0.10375 0 0 0 0
0.10625 0 0 0 0
0.10875 0 0 0 0
0.11125 0 0 0 0
0.11375 0 0 0 0
0.11625 0 0 0 0
0.11875 0 0 0 0
0.12125 0 0 0 0
0.12375 0 0 0 0
0.12625 0 0 0 0
0.12875 0 0 0 0
0.13125 0 0 0 0
0.13375 0 0 0 0
0.13625 0 0 0 0
0.13875 0 0 0 0
0.14125 0 0 0 0
0.14375 0 0 0 0
0.14625 0 0 0 0
0.14875 0 0 0 0
0.15125 0 0 0 0
0.15375 0 0 0 0
0.15625 0 0 0 0
0.15875 0 0 0 0
0.16125 0 0 0 0
0.16375 0 0 0 0
0.16625 0 0 0 0
0.16875 0 0 0 0
0.17125 0 0 0 0
0.17375 0 0 0 0
0.17625 0 0 0 0
0.17875 0 0 0 0
0.18125 0 0 0 0
0.18375 0 0 0 0
0.18625 0 0 0 0
0.18875 0 0 0 0
0.19125 0 0 0 0
0.19375 0 0 0 0
0.19625 0 0 0 0
0.19875 0 0 0 0
0.20125 0 0 0 0
0.20375 0 0 0 0
0.20625 0 0 0 0
0.20875 0 0 0 0
0.21125 0 0 0 0
0.21375 0 0 0 0
0.21625 0 0 0 0
0.21875 0 0 0 0
0.22125 0 0 0 0
0.22375 0 0 0 0
0.22625 0 0 0 0
0.22875 0 0 0 0
0.23125 0 0 0 0
0.23375 0 0 0 0
0.23625 0 0 0 0
0.23875 0 0 0 0
0.24125 0 0 0 0
0.24375 0 0 0 0
0.24625 0 0 0 0
0.24875 0 0 0 0
0.25125 0 0 0 0
0.25375 0 0 0 0
0.25625 0 0 0 0
0.25875 0 0 0 0
0.26125 0 0 0 0
0.26375 0 0 0 0
0.26625 0 0 0 0
0.26875 0 0 0 0
0.27125 0 0 0 0
0.27375 0 0 0 0
0.27625 0 0 0 0
0.27875 0 0 0 0
0.28125 0 0 0 0
0.28375 0 0 0 0
0.28625 0 0 0 0
0.28875 0 0 0 0
0.29125 0 0 0 0
0.29375 0 0 0 0
0.29625 0 0 0 0
0.29875 0 0 0 0
0.30125 0 0 0 0
0.30375 0 0 0 0
0.30625 0 0 0 0
0.30875 0 0 0 0
0.31125 0 0 0 0
0.31375 0 0 0 0
0.31625 0 0 0 0
0.31875 0 0 0 0
0.32125 0 0 0 0
0.32375 0 0 0 0
0.32625 0 0 0 0
0.32875 0 0 0 0
0.33125 0 0 0 0
0.33375 0 0 0 0
0.33625 0 0 0 0
0.33875 0 0 0 0
0.34125 0 0 0 0
0.34375 0 0 0 0
0.34625 0 0 0 0
0.34875 0 0 0 0
0.35125 0 0 0 0
0.35375 0 0 0 0
0.35625 0 0 0 0
0.35875 0 0 0 0
0.36125 0 0 0 0
0.36375 0 0 0 0
0.36625 0 0 0 0
0.36875 0 0 0 0
0.37125 0 0 0 0
0.37375 0 0 0 0
0.37625 0 0 0 0
0.37875 0 0 0 0
0.38125 0 0 0 0
0.38375 0 0 0 0
0.38625 0 0 0 0
0.38875 0 0 0 0
0.39125 0 0 0 0
0.39375 0 0 0 0
0.39625 0 0 0 0
0.39875 0 0 0 0
0.40125 0 0 0 0
0.40375 0 0 0 0
0.40625 0 0 0 0
0.40875 0 0 0 0
0.41125 0 0 0 0
0.41375 0 0 0 0
0.41625 0 0 0 0
0.41875 0 0 0 0
0.42125 0 0 0 0
0.42375 0 0 0 0
0.42625 0 0 0 0
0.42875 0 0 0 0
0.43125 0 0 0 0
0.43375 0 0 0 0
0.43625 0 0 0 0
0.43875 0 0 0 0
0.44125 0 0 0 0
0.44375 0 0 0 0
0.44625 0 0 0 0
0.44875 0 0 0 0
0.45125 0 0 0 0
0.45375 0 0 0 0
0.45625 0 0 0 0
0.45875 0 0 0 0
0.46125 0 0 0 0
0.46375 0 0 0 0
0.46625 0 0 0 0
0.46875 0 0 0 0
0.47125 0 0 0 0
0.47375 0 0 0 0
0.47625 0 0 0 0
0.47875 0 0 0 0
0.48125 0 0 0 0
0.48375 0 0 0 0
0.48625 0 0 0 0
0.48875 0 0 0 0
0.49125 0 0 0 0
0.49375 0 0 0 0
0.49625 0 0 0 0
0.49875 0 0 0 0
0.50125 0 0 0 0
0.50375 0 0 0 0
0.50625 0 0 0 0
0.50875 0 0 0 0
0.51125 0 0 0 0
0.51375 0 0 0 0
0.51625 0 0 0 0
0.51875 0 0 0 0
0.52125 0 0 0 0
0.52375 0 0 0 0
0.52625 0 0 0 0
0.52875 0 0 0 0
0.53125 0 0 0 0
0.53375 0 0 0 0
0.53625 0 0 0 0
0.53875 0 0 0 0
0.54125 0 0 0 0
0.54375 0 0 0 0
0.54625 0 0 0 0
0.54875 0 0 0 0
0.55125 0 0 0 0
0.55375 0 0 0 0
0.55625 0 0 0 0
0.55875 0 0 0 0
0.56125 0 0 0 0
0.56375 0 0 0 0
0.56625 0 0 0 0
0.56875 0 0 0 0
0.57125 0 0 0 0
0.57375 0 0 0 0
0.57625 0 0 0 0
0.57875 0 0 0 0
0.58125 0 0 0 0
0.58375 0 0 0 0
0.58625 0 0 0 0
0.58875 0 0 0 0
0.59125 0 0 0 0
0.59375 0 0 0 0
0.59625 0 0 0 0
0.59875 0 0 0 0
0.60125 0 0 0 0
0.60375 0 0 0 0
0.60625 0 0 0 0
0.60875 0 0 0 0
0.61125 0 0 0 0
0.61375 0 0 0 0
0.61625 0 0 0 0
0.61875 0 0 0 0
0.62125 0 0 0 0
0.62375 0 0 0 0
0.62625 0 0 0 0
0.62875 0 0 0 0
0.63125 0 0 0 0
0.63375 0 0 0 0
0.63625 0 0 0 0
0.63875 0 0 0 0
0.64125 0 0 0 0
0.64375 0 0 0 0
0.64625 0 0 0 0
0.64875 0 0 0 0
0.65125 0 0 0 0
0.65375 0 0 0 0
0.65625 0 0 0 0
0.65875 0 0 0 0
0.66125 0 0 0 0
0.66375 0 0 0 0
0.66625 0 0 0 0
0.66875 0 0 0 0
0.67125 0 0 0 0
0.67375 0 0 0 0
0.67625 0 0 0 0
0.67875 0 0 0 0
0.68125 0 0 0 0
0.68375 0 0 0 0
0.68625 0 0 0 0
0.68875 0 0 0 0
0.69125 0 0 0 0
0.69375 0 0 0 0
0.69625 0 0 0 0
0.69875 0 0 0 0
0.70125 0 0 0 0
0.70375 0 0 0 0
0.70625 0 0 0 0
0.70875 0 0 0 0
0.71125 0 0 0 0
0.71375 0 0 0 0
0.71625 0 0 0 0
0.71875 0 0 0 0
0.72125 0 0 0 0
0.72375 0 0 0 0
0.72625 0 0 0 0
0.72875 0 0 0 0
0.73125 0 0 0 0
0.73375 0 0 0 0
0.73625 0 0 0 0
0.73875 0 0 0 0
0.74125 0 0 0 0
0.74375 0 0 0 0
0.74625 0 0 0 0
0.74875 0 0 0 0
0.75125 0 0 0 0
0.75375 0 0 0 0
0.75625 0 0 0 0
0.75875 0 0 0 0
0.76125 0 0 0 0
0.76375 0 0 0 0
0.76625 0 0 0 0
0.76875 0 0 0 0
0.77125 0 0 0 0
0.77375 0 0 0 0
0.77625 0 0 0 0
0.77875 0 0 0 0
0.78125 0 0 0 0
0.78375 0 0 0 0
0.78625 0 0 0 0
0.78875 0 0 0 0
0.79125 0 0 0 0
0.79375 0 0 0 0
0.79625 0 0 0 0
0.79875 0 0 0 0
0.80125 0 0 0 0
0.80375 0 0 0 0
0.80625 0 0 0 0
0.80875 0 0 0 0
0.81125 0 0 0 0
0.81375 0 0 0 0
0.81625 0 0 0 0
0.81875 0 0 0 0
0.82125 0 0 0 0
0.82375 0 0 0 0
0.82625 0 0 0 0
0.82875 0 0 0 0
0.83125 0 0 0 0
0.83375 0 0 0 0
0.83625 0 0 0 0
0.83875 0 0 0 0
0.84125 0 0 0 0
0.84375 0 0 0 0
0.84625 0 0 0 0
0.84875 0 0 0 0
0.85125 0 0 0 0
0.85375 0 0 0 0
0.85625 0 0 0 0
0.85875 0 0 0 0
0.86125 0 0 0 0
0.86375 0 0 0 0
0.86625 0 0 0 0
0.86875 0 0 0 0
0.87125 0 0 0 0
0.87375 0 0 0 0
0.87625 0 0 0 0
0.87875 0 0 0 0
0.88125 0 0 0 0
0.88375 0 0 0 0
0.88625 0 0 0 0
0.88875 0 0 0 0
0.89125 0 0 0 0
0.89375 0 0 0 0
0.89625 0 0 0 0
0.89875 0 0 0 0
0.90125 0 0 0 0
0.90375 0 0 0 0
0.90625 0 0 0 0
0.90875 0 0 0 0
0.91125 0 0 0 0
0.91375 0 0 0 0
0.91625 0 0 0 0
0.91875 0 0 0 0
0.92125 0 0 0 0
0.92375 0 0 0 0
0.92625 0 0 0 0
0.92875 0 0 0 0
0.93125 0 0 0 0
0.93375 0 0 0 0
0.93625 0 0 0 0
0.93875 0 0 0 0
0.94125 0 0 0 0
0.94375 0 0 0 0
0.94625 0 0 0 0
0.94875 0 0 0 0
0.95125 0 0 0 0
0.95375 0 0 0 0
0.95625 0 0 0 0
0.95875 0 0 0 0
0.96125 0 0 0 0
0.96375 0 0 0 0
0.96625 0 0 0 0
0.96875 0 0 0 0
0.97125 0 0 0 0
0.97375 0 0 0 0
0.97625 0 0 0 0
0.97875 0 0 0 0
0.98125 0 0 0 0
0.98375 0 0 0 0
0.98625 0 0 0 0
0.98875 0 0 0 0
0.99125 0 0 0 0
0.99375 0 0 0 0
0.99625 0 0 0 0
0.99875 0 0 0 0
1.00125 0 0 0 0
1.00375 0 0 0 0
1.00625 0 0 0 0
1.00875 0 0 0 0
1.01125 0 0 0 0
1.01375 0 0 0 0
1.01625 0 0 0 0
1.01875 0 0 0 0
1.02125 0 0 0 0
1.02375 0 0 0 0
1.02625 0 0 0 0
1.02875 0 0 0 0
1.03125 0 0 0 0
1.03375 0 0 0 0
1.03625 0 0 0 0
1.03875 0 0 0 0
1.04125 0 0 0 0
1.04375 0 0 0 0
1.04625 0 0 0 0
1.04875 0 0 0 0
1.05125 0 0 0 0
1.05375 0 0 0 0
1.05625 0 0 0 0
1.05875 0 0 0 0
1.06125 0 0 0 0
1.06375 0 0 0 0
1.06625 0 0 0 0
1.06875 0 0 0 0
1.07125 0 0 0 0
1.07375 0 0 0 0
1.07625 0 0 0 0
1.07875 0 0 0 0
1.08125 0 0 0 0
1.08375 0 0 0 0
1.08625 0 0 0 0
1.08875 0 0 0 0
1.09125 0 0 0 0
1.09375 0 0 0 0
1.09625 0 0 0 0
1.09875 0 0 0 0
1.10125 0 0 0 0
1.10375 0 0 0 0
1.10625 0 0 0 0
1.10875 0 0 0 0
1.11125 0 0 0 0
1.11375 0 0 0 0
1.11625 0 0 0 0
1.11875 0 0 0 0
1.12125 0 0 0 0
1.12375 0 0 0 0
1.12625 0 0 0 0
1.12875 0 0 0 0
1.13125 0 0 0 0
1.13375 0 0 0 0
1.13625 0 0 0 0
1.13875 0 0 0 0
1.14125 0 0 0 0
1.14375 0 0 0 0
1.14625 0 0 0 0
1.14875 0 0 0 0
1.15125 0 0 0 0
1.15375 0 0 0 0
1.15625 0 0 0 0
1.15875 0 0 0 0
1.16125 0 0 0 0
1.16375 0 0 0 0
1.16625 0 0 0 0
1.16875 0 0 0 0
1.17125 0 0 0 0
1.17375 0 0 0 0
1.17625 0 0 0 0
1.17875 0 0 0 0
1.18125 0 0 0 0
1.18375 0 0 0 0
1.18625 0 0 0 0
1.18875 0 0 0 0
1.19125 0 0 0 0
1.19375 0 0 0 0
1.19625 0 0 0 0
1.19875 0 0 0 0
1.20125 0 0 0 0
1.20375 0 0 0 0
1.20625 0 0 0 0
1.20875 0 0 0 0
1.21125 0 0 0 0
1.21375 0 0 0 0
1.21625 0 0 0 0
1.21875 0 0 0 0
1.22125 0 0 0 0
1.22375 0 0 0 0
1.22625 0 0 0 0
1.22875 0 0 0 0
1.23125 0 0 0 0
1.23375 0 0 0 0
1.23625 0 0 0 0
1.23875 0 0 0 0
1.24125 0 0 0 0
1.24375 0 0 0 0
1.24625 0 0 0 0
1.24875 0 0 0 0
1.25125 0 0 0 0
1.25375 0 0 0 0
1.25625 0 0 0 0
1.25875 0 0 0 0
1.26125 0 0 0 0
1.26375 0 0 0 0
1.26625 0 0 0 0
1.26875 0 0 0 0
1.27125 0 0 0 0
1.27375 0 0 0 0
1.27625 0 0 0 0
1.27875 0 0 0 0
1.28125 0 0 0 0
1.28375 0 0 0 0
1.28625 0 0 0 0
1.28875 0 0 0 0
1.29125 0 0 0 0
1.29375 0 0 0 0
1.29625 0 0 0 0
1.29875 0 0 0 0
1.30125 0 0 0 0
1.30375 0 0 0 0
1.30625 0 0 0 0
1.30875 0 0 0 0
1.31125 0 0 0 0
1.31375 0 0 0 0
1.31625 0 0 0 0
1.31875 0 0 0 0
1.32125 0 0 0 0
1.32375 0 0 0 0
1.32625 0 0 0 0
1.32875 0 0 0 0
1.33125 0 0 0 0
1.33375 0 0 0 0
1.33625 0 0 0 0
1.33875 0 0 0 0
1.34125 0 0 0 0
1.34375 0 0 0 0
1.34625 0 0 0 0
1.34875 0 0 0 0
1.35125 0 0 0 0
1.35375 0 0 0 0
1.35625 0 0 0 0
1.35875 0 0 0 0
1.36125 0 0 0 0
1.36375 0 0 0 0
1.36625 0 0 0 0
1.36875 0 0 0 0
1.37125 0 0 0 0
1.37375 0 0 0 0
1.37625 0 0 0 0
1.37875 0 0 0 0
1.38125 0 0 0 0
1.38375 0 0 0 0
1.38625 0 0 0 0
1.38875 0 0 0 0
1.39125 0 0 0 0
1.39375 0 0 0 0
1.39625 0 0 0 0
1.39875 0 0 0 0
1.40125 0 0 0 0
1.40375 0 0 0 0
1.40625 0 0 0 0
1.40875 0 0 0 0
1.41125 0 0 0 0
1.41375 0 0 0 0
1.41625 0 0 0 0
1.41875 0 0 0 0
1.42125 0 0 0 0
1.42375 0 0 0 0
1.42625 0 0 0 0
1.42875 0 0 0 0
1.43125 0 0 0 0
1.43375 0 0 0 0
1.43625 0 0 0 0
1.43875 0 0 0 0
1.44125 0 0 0 0
1.44375 0 0 0 0
1.44625 0 0 0 0
1.44875 0 0 0 0
1.45125 0 0 0 0
1.45375 0 0 0 0
1.45625 0 0 0 0
1.45875 0 0 0 0
1.46125 0 0 0 0
1.46375 0 0 0 0
1.46625 0 0 0 0
1.46875 0 0 0 0
1.47125 0 0 0 0
1.47375 0 0 0 0
1.47625 0 0 0 0
1.47875 0 0 0 0
1.48125 0 0 0 0
1.48375 0 0 0 0
1.48625 0 0 0 0
1.48875 0 0 0 0
1.49125 0 0 0 0
1.49375 0 0 0 0
1.49625 0 0 0 0
1.49875 0 0 0 0
1.50125 0 0 0 0
1.50375 0 0 0 0
1.50625 0 0 0 0
1.50875 0 0 0 0
1.51125 0 0 0 0
1.51375 0 0 0 0
1.51625 0 0 0 0
1.51875 0 0 0 0
1.52125 0 0 0 0
1.52375 0 0 0 0
1.52625 0 0 0 0
1.52875 0 0 0 0
1.53125 0 0 0 0
1.53375 0 0 0 0
1.53625 0 0 0 0
1.53875 0 0 0 0
1.54125 0 0 0 0
1.54375 0 0 0 0
1.54625 0 0 0 0
1.54875 0 0 0 0
1.55125 0 0 0 0
1.55375 0 0 0 0
1.55625 0 0 0 0
1.55875 0 0 0 0
1.56125 0 0 0 0
1.56375 0 0 0 0
1.56625 0 0 0 0
1.56875 0 0 0 0
1.57125 0 0 0 0
1.57375 0 0 0 0
1.57625 0 0 0 0
1.57875 0 0 0 0
1.58125 0 0 0 0
1.58375 0 0 0 0
1.58625 0 0 0 0
1.58875 0 0 0 0
1.59125 0 0 0 0
1.59375 0 0 0 0
1.59625 0 0 0 0
1.59875 0 0 0 0
1.60125 0 0 0 0
1.60375 0 0 0 0
1.60625 0 0 0 0
1.60875 0 0 0 0
1.61125 0 0 0 0
1.61375 0 0 0 0
1.61625 0 0 0 0
1.61875 0 0 0 0
1.62125 0 0 0 0
1.62375 0 0 0 0
1.62625 9.00916429365114e-06 0 0 0
1.62875 0 0 0 0
1.63125 0 0 0 0
1.63375 1.7853058761517933e-05 0 0 0
1.63625 0 0 0 0
1.63875 0 0 0 0
1.64125 1.769160076493568e-05 0 0 0
1.64375 8.818001426523194e-06 0 0 0
1.64625 2.6374930472556086e-05 0 0 0
1.64875 2.6294469041127663e-05 0 0 0
1.65125 3.495384119926527e-05 0 0 0
1.65375 4.356032745366643e-05 0 0 0
1.65625 4.34302598656956e-05 3.391863864855347e-05 3.339928310559672e-05 0
1.65875 8.659530468977247e-05 1.690009501728519e-05 1.6675923577679662e-05 0
1.66125 6.906755511773312e-05 3.37558118415856e-05 1.6611353381890703e-05 0
1.66375 6.885847269748975e-05 0 1.656270614683519e-05 0
1.66625 0.00011156255218952325 5.0350818967353125e-05 0 0
1.66875 0.00012833923228701313 6.685698217227453e-05 8.232258338635427e-05 0
1.67125 0.00017060972664861444 3.334467644183508e-05 1.64045712981318e-05 0
1.67375 0.00017860388013736834 3.323207078086209e-05 3.2752184791886106e-05 0
1.67625 0.000322228582714766 8.284100083325506e-05 3.263964105866076e-05 0
1.67875 0.00020290700516039666 4.9600074109143246e-05 9.75144999492705e-05 0
1.68125 0.0004973321551826844 9.876553656147241e-05 0.00016210101919652918 0
1.68375 0.0004454301669246724 0.00014780835270460183 6.469256395272509e-05 0
1.68625 0.000703874789430476 0.00019631550314950602 0.00012891064991846584 0
1.68875 0.0007853289849621563 0.000408203482722009 0.00025720742421627584 0
1.69125 0.0009995750117853877 0.0003742511391671235 0.00025644331500576656 0
1.69375 0.0011212172071925972 0.0004218944984343185 0.00038356391999465263 0
1.69625 0.0014491547699811028 0.0004366670264460506 0.00046203357871585284 0
1.69875 0.001477926509995838 0.000629174047265649 0.0004927541020189602 0
1.70125 0.0020662939405118865 0.0009168129105657187 0.0006971446493174378 0
1.70375 0.0024788492546168866 0.0007859697032282571 0.001121460667548975 0
1.70625 0.0028808164554879156 0.0011030503930697544 0.0011811211548489189 0
1.70875 0.0031906162041152276 0.0010203068394431104 0.001350597648134449 0
1.71125 0.0038078069777524068 0.0019235017930928652 0.0018476215115114346 0
1.71375 0.004413264774490763 0.0020288808989343404 0.0019519180539099975 0
1.71625 0.005047517354289983 0.0026077525300405137 0.002288528983585595 0
1.71875 0.005944251786263415 0.003466497189819212 0.0027473867948102 0
1.72125 0.006964469598212089 0.003377983863333983 0.003761318077159587 4.016115176975446e-05
1.72375 0.008227257442764997 0.004981401419170528 0.004166682976469044 4.004436541194696e-05
1.72625 0.009298817860542315 0.005983415019178676 0.005278807637395699 9.981978806790212e-06
1.72875 0.01077077324906195 0.006760516036864376 0.00592254724141828 2.985998797525035e-05
1.73125 0.01266346731260208 0.0079523774127988 0.007664224065121022 4.9622638674434994e-05
1.73375 0.014846347521216018 0.009245313398850931 0.008191096119139206 5.937546653127682e-05
1.73625 0.016344854408262572 0.01080976815060826 0.010526469288919945 6.907171753925557e-05
1.73875 0.019418794288532003 0.01319599639235976 0.011632057937263436 9.838744566925139e-05
1.74125 0.021618407363230008 0.01516999148931529 0.01402046618365364 0.00014716294844534228
1.74375 0.024941557394994925 0.018202465682428684 0.015940697709232423 0.0003521786923372982
1.74625 0.027628373256123422 0.020700741812919768 0.018631427621199043 0.00039018586188492994
1.74875 0.03176439609673536 0.025161587701800534 0.02198290176645136 0.0005544261207966066
1.75125 0.03572139285105672 0.02953723564764563 0.026361625882635454 0.0007274259697983937
1.75375 0.0413522582825565 0.03119380490175726 0.02931274758476715 0.0010928699883432456
1.75625 0.045714960205070564 0.03789802791303603 0.03428357761733331 0.0013501492799843264
1.75875 0.050745919775244605 0.04277191659458518 0.03793536019935348 0.0019040590857661822
1.76125 0.057875830989549265 0.048983822654665485 0.04448063434652977 0.0024644282713162076
1.76375 0.06360940528214841 0.05405279488743751 0.05048698877273064 0.0029451059270981404
1.76625 0.07056287324075848 0.0634193368816222 0.05748591616536638 0.003947472541546049
1.76875 0.07695142261277226 0.07082898658972203 0.06373188516722435 0.005562220651436072
1.77125 0.08675138861876457 0.07935180615532228 0.07328519593633537 0.006959214752960858
1.77375 0.09401947307171997 0.08858689523788116 0.08109346800234747 0.008423977160954015
1.77625 0.10477305453186433 0.0990503967932494 0.09037387930615984 0.010295309685270536
1.77875 0.11392191747493915 0.10829011525921581 0.1012903895017582 0.013397029007763208
1.78125 0.12546738559286785 0.12056010588298324 0.1131183847791531 0.0164720021421151
1.78375 0.1366404420107615 0.13163621313882956 0.1257314701311509 0.020801089035933362
1.78625 0.1483555089219483 0.14887659741241488 0.1398540115351464 0.026131400385254043
1.78875 0.15983334074131397 0.16075633544896664 0.15045326234705517 0.032305774497224375
1.79125 0.17868708414192136 0.18279038809800047 0.16805168801013567 0.03864941514576616
1.79375 0.18786050733379245 0.19530805175564275 0.18138127362606138 0.04685296819814556
1.79625 0.2061756637148422 0.21857253715657426 0.20057278964414582 0.05671616831271011
1.79875 0.22119277030257234 0.23043532120149268 0.22205511385396967 0.0667266619685499
1.80125 0.23840212126731952 0.251496590356056 0.24183520762225427 0.07894600262011135
1.80375 0.25320100917378174 0.27245856789243383 0.2587686478699624 0.0939406176390315
1.80625 0.2718169724752898 0.2926057682125673 0.278443700649208 0.11192450127967637
1.80875 0.289309383136667 0.3142663439087343 0.297328917488035 0.12874499809400589
1.81125 0.3117448846925396 0.34167935841730246 0.3241690327765394 0.1464152050162558
1.81375 0.327037357429341 0.3625025009185478 0.3429712100013076 0.1711038129305938
1.81625 0.3512729096945898 0.3884095579395492 0.3714673596775172 0.19114717055693378
1.81875 0.3693596504065259 0.41061487030363125 0.39550058315432524 0.2200723686422381
1.82125 0.3893855538982119 0.43534033472474987 0.4205969210984953 0.25070329824864745
1.82375 0.4109555519711787 0.457762355800068 0.4461953314471597 0.27509337869392464
1.82625 0.4349492197047203 0.4888699615269138 0.47545699205382114 0.31309253956453337
1.82875 0.45427897423620156 0.5102151212764952 0.49515964790876643 0.3437233061489632
1.83125 0.483654824956906 0.5399205543409514 0.5254623750962352 0.3848740101009955
1.83375 0.500915362338909 0.5617673045571784 0.5488035751556414 0.4229863296157422
1.83625 0.5237614748181059 0.5923142154401309 0.5756847835900517 0.45954886450199584
1.83875 0.5491241719179767 0.6080492289943108 0.6036881797204348 0.5048498023594788
1.84125 0.5765119862239411 0.6429172832971894 0.6338695814547304 0.5441561533277649
1.84375 0.5865774729343488 0.6645201822661778 0.6478099213082568 0.5786624975530142
1.84625 0.6188353216789961 0.6980795233933413 0.6754692693837092 0.6215060730943813
1.84875 0.6362985402015031 0.7178122471114651 0.7004391407971079 0.6621052714132236
1.85125 0.6605546074006005 0.7416957388117894 0.7294293613594393 0.7058246788155637
1.85375 0.6780632166099984 0.7601383625873211 0.7532788850282961 0.7397063955596845
1.85625 0.7101413792598684 0.7884082432621906 0.7801214075647118 0.7735069953174767
1.85875 0.7202180521682692 0.79860171632318 0.78829899131112 0.8132271003478478
1.86125 0.7506856267568602 0.8275792744393627 0.8184433438027617 0.8445140594357352
1.86375 0.7595863617630796 0.8415222761443021 0.8299582254426273 0.8756901975873531
1.86625 0.7851627810112327 0.8567400654193275 0.8503343327967452 0.9020334346447761
1.86875 0.7975956780942378 0.8780979663038869 0.8610992321461924 0.9192292877071
1.87125 0.818219855611966 0.8993908103222168 0.8873669302901067 0.9484013683072621
1.87375 0.8270995665852111 0.9052026342332308 0.901315244088385 0.9592077311694346
1.87625 0.8518955290139537 0.9252185367903439 0.9196258155776866 0.9728092043347774
1.87875 0.8632989286672269 0.9299360670993905 0.9270612286456993 0.9812869040545468
1.88125 0.8855452689062291 0.9551101634186693 0.9446947193415627 0.9947253190142202
1.88375 0.8895681037810975 0.9507861770857847 0.9425535712927678 1.0
1.88625 0.9091769527979771 0.9699334370067942 0.9719316450208052 0.9980784048279433
1.88875 0.915233676883861 0.9699576388235394 0.9684442270898155 0.9937032502782294
1.89125 0.9363968283017635 0.9780983151641904 0.9860517432975948 0.9899221812303434
1.89375 0.9349162281444604 0.983953656770511 0.9810854689718577 0.9779046469622155
1.89625 0.9501376524402445 0.9907820909619248 0.9919979069228811 0.9681473151784162
1.89875 0.9541006499462129 0.9854784391346172 0.9880291611892607 0.9547582853637604
1.90125 0.9658766611010416 0.9905624791843598 1.0 0.9449331010092469
1.90375 0.9659055495544417 0.9911944366029634 0.9947374063528754 0.9234449721754803
1.90625 0.9739432880494069 1.0 0.9961097770698549 0.905675749077221
1.90875 0.9755922478238978 0.9889021028604129 0.9866689334028235 0.8813016894651439
1.91125 0.9855978105934657 0.9930129591097422 0.9994159421928814 0.86080590669013
1.91375 0.9816321391310471 0.9848836617280984 0.9912049971881147 0.8409342370999984
1.91625 0.9899927459326748 0.9866302788686903 0.989980293342584 0.8170559090384514
1.91875 0.989582536241338 0.9843233170704632 0.9910109459594514 0.7906897673456585
1.92125 0.997853292463188 0.9801982890270751 0.979313491437369 0.7759167870519785
1.92375 0.9994267316621954 0.9702180796298522 0.9743151103350342 0.75617030748372
1.92625 1.0 0.968380477297227 0.9673881341888867 0.7283790394235677
1.92875 0.9919653878447544 0.9596717128871676 0.9696484670881524 0.711571052658403
1.93125 0.9938320032202574 0.9608437591025146 0.9638698722540457 0.6917298264887289
1.93375 0.9850006340133033 0.945317890808562 0.9501983243245796 0.6734446305870055
1.93625 0.9939872345553538 0.9483763959780372 0.9437616290767594 0.6510382063046797
1.93875 0.9806110990937497 0.9339282787053542 0.9377020236587583 0.6344269968705565
1.94125 0.9835689531728183 0.9314289062781221 0.9296303071572466 0.6211119755640383
1.94375 0.9773447802645746 0.922972432312961 0.9170572723365236 0.6002735453459096
1.94625 0.979716701557199 0.9124664323293306 0.9146825726214809 0.5815110842025869
1.94875 0.9664762424216325 0.9048489945882696 0.9032999045898061 0.5733620464492499
1.95125 0.9663539815477842 0.8965427155833865 0.8915597143255998 0.5527292797676796
1.95375 0.9555060678613025 0.8869025380640642 0.8817002331905663 0.5447774692472185
1.95625 0.9611654776818961 0.8860744236440995 0.8777457677558546 0.5307476770707136
1.95875 0.9512987669220696 0.8709417953942757 0.8669122560229452 0.5204159378274488
1.96125 0.9509560909056989 0.8634412160837626 0.8630797900416021 0.5107922925027278
1.96375 0.9400100057931049 0.8529588339846469 0.849828523805764 0.5005293732325161
1.96625 0.9391248628694221 0.8507586541948283 0.8496434244869718 0.4935177572346301
1.96875 0.93018246155323 0.8381643122652087 0.8321680959382745 0.48845862853701283
1.97125 0.9294924392372276 0.835210832622346 0.8308986166997433 0.4777131976330783
1.97375 0.917604357775733 0.8228002848390892 0.8117905641533582 0.4695248238882038
1.97625 0.918090541686175 0.818359664143057 0.8102557432724119 0.4669136992358529
1.97875 0.9085245708697798 0.8122324751820148 0.8004925495597839 0.4546123453249909
1.98125 0.9055650861919997 0.8053560629128865 0.8017016544892192 0.4500556989303603
1.98375 0.8978475115372074 0.800294993662994 0.7828269146363941 0.44640498446333726
1.98625 0.8943202657383065 0.792555161180011 0.7845492782247877 0.44311788963251025
1.98875 0.8861999056880441 0.7823967048299767 0.7768472018332198 0.4339650694381189
1.99125 0.8870708680661994 0.7790709905501042 0.7688347500030517 0.42832231132429166
1.99375 0.8747356875053325 0.7699283642711734 0.755705228704868 0.42637322033101205
1.99625 0.8730842003438599 0.7622609855504321 0.7543886815234239 0.42246194802397685
1.99875 0.8616093538949904 0.7591726804790768 0.7473690475076483 0.41868085613394257
2.00125 0.8653239974924357 0.7514471159114048 0.7401245688503286 0.41369903498977467
2.00375 0.8521639811196257 0.7414887919730767 0.7358238309237574 0.4108449181092616
2.00625 0.8583705681172543 0.742277424124179 0.7396617547566903 0.40639997078072965
2.00875 0.8393771295073906 0.7325725690680304 0.7192097518543248 0.40666439680407274
2.01125 0.8429342754659398 0.7341451127774753 0.7196908739813809 0.4009624766247943
2.01375 0.8342560024620492 0.7265370524448183 0.7165602566685606 0.39748100490723925
2.01625 0.8372289821606795 0.7252054466667444 0.7103266994956201 0.3963640925658708
2.01875 0.8209028934241894 0.7141369281336235 0.7012033928462007 0.39139047190748166
2.02125 0.8271901192050379 0.715605806516924 0.7049638173192835 0.390932627637436
2.02375 0.8196498050850005 0.7066123054385236 0.6943859483498286 0.3873309429606748
2.02625 0.8138795479513627 0.7027851105502649 0.6915475066940391 0.38397033080950305
2.02875 0.8064971124176699 0.6980997117190861 0.6818058851561721 0.3814418332250885
2.03125 0.8081571281458155 0.6912089863129361 0.6874392016882792 0.3789895884349574
2.03375 0.7980259211696975 0.6920990357224674 0.6782039305044326 0.3802877721202061
2.03625 0.7987342809705905 0.6829216991016654 0.6717167672851964 0.3764349464443333
2.03875 0.7864639568941277 0.6791327938703065 0.6717915885638376 0.3744312767712785
2.04125 0.7910060250316101 0.6806009415850717 0.6646966742923545 0.3732650576646436
2.04375 0.7759235706004043 0.6758510946250891 0.6616340517066395 0.3678160779629568
2.04625 0.7793892023616101 0.6711459406683223 0.657869017750382 0.3710737164135551
2.04875 0.772646242200919 0.6644925731483945 0.6469103024895623 0.3702465423568737
2.05125 0.7711662428512119 0.6627234995330459 0.6467458919575695 0.3695001613042826
2.05375 0.762974362726564 0.6575140984838235 0.6433974299936885 0.3657096860333578
2.05625 0.7616555631581532 0.6535648006103704 0.6437443543389135 0.36821177226167545
2.05875 0.7509474519178901 0.6455399868885907 0.6312711434330147 0.37040612796329464
2.06125 0.7481737464014004 0.6467350434874569 0.6311110264513481 0.3705023005968345
2.06375 0.7414783264228938 0.6314846407078506 0.6232033794743075 0.37061810739244605
2.06625 0.7401538488719434 0.6345449573439557 0.6208901125726595 0.3754418006183216
2.06875 0.7315575953672918 0.626905046124488 0.6158332075304925 0.37540367343944403
2.07125 0.7291816161680861 0.6249466643558855 0.6150526367487745 0.379788419749885
2.07375 0.7205931517599712 0.6170730804316942 0.6081095653055384 0.3816054424170434
2.07625 0.7193728769324899 0.6167207173993517 0.6047604253932805 0.383336534211815
2.07875 0.7039255880634665 0.6142952001269516 0.5982301620026355 0.3862767923203672
2.08125 0.7044134885976142 0.6126799706785343 0.5950429166124408 0.39192116130817645
2.08375 0.6951623400340334 0.5996679077283777 0.5877427979620392 0.3967427872294532
2.08625 0.693344344927024 0.59874647990949 0.588362788597915 0.40117100915748305
2.08875 0.6820082776847117 0.5911205858656584 0.5784618271797722 0.4039611305087297
2.09125 0.6820513483601458 0.5890858937391384 0.5749056539846308 0.41013761794462456
2.09375 0.6712489500403186 0.5777000682544357 0.5697690229963152 0.4155234270029354
2.09625 0.6681794942678628 0.5767629080886095 0.5733691011553825 0.4205846615421488
2.09875 0.6546396384391272 0.5717860469154848 0.5619162414921677 0.4240740351653624
2.10125 0.6507680123896513 0.5668324650369991 0.5585751577559188 0.43418833026830334
2.10375 0.6387509804130811 0.5576968798914529 0.5466547568959245 0.4418607424976345
2.10625 0.6368599694193373 0.5576726918176833 0.5431458712505148 0.4441718407841521
2.10875 0.6252453386685674 0.5453717715400618 0.5370236373625189 0.4513067573141386
2.11125 0.6200075727532477 0.5494595148776634 0.5349833070990024 0.4564249063510849
2.11375 0.6057647149528768 0.5335332752134438 0.529867809487975 0.4651990135411695
2.11625 0.6088672221939454 0.5327686125147728 0.5258625487470581 0.46874343111440286
2.11875 0.5916991515978733 0.5213286079100811 0.515350572181348 0.47324363281733084
2.12125 0.5834061239509079 0.5185967088105915 0.515655166336707 0.48110565866257665
2.12375 0.5715895447286238 0.5142920136037927 0.5018733824261892 0.4837132241234069
2.12625 0.5707890711950342 0.5062417865965023 0.49888126432034624 0.48542542143279543
2.12875 0.5537284332607376 0.5030683777278605 0.49204996726136324 0.4896551500166331
2.13125 0.5508040425358137 0.4938410248921462 0.4879636028802924 0.49696148774461696
2.13375 0.5382415749513788 0.48816226792049505 0.48356356684911733 0.49609823603131514
2.13625 0.5317199751618159 0.48181214527510047 0.47792106647204546 0.5004718512229863
2.13875 0.5202318490102192 0.4752344811263619 0.46963715856099797 0.5023978313229137
2.14125 0.5137327577346984 0.47111688852516753 0.4613640456271041 0.49879235789061444
2.14375 0.5026900414060367 0.46158255146823246 0.4560182923155509 0.49742913340943967
2.14625 0.4944230624245637 0.45678205016408746 0.452210158832206 0.5011916700874249
2.14875 0.48607939073990475 0.4475495060396934 0.4407495357302648 0.49581900639753473
2.15125 0.47804619089271855 0.44321927985176873 0.43974764034964475 0.49477026769693844
2.15375 0.46195933372943154 0.43297418142621036 0.4244794180006954 0.49235268160987816
2.15625 0.45573846975742915 0.42762635900681434 0.4243562078382851 0.4901685759248854
2.15875 0.4456239393239125 0.4183010565908903 0.40943418690120037 0.4825935260278842
2.16125 0.4368401761228285 0.4136155817565602 0.41064067126342346 0.4778863059973167
2.16375 0.42205512202231105 0.40588938096650584 0.40039807318424375 0.4735612236782488
2.16625 0.41748661484302535 0.40361841665480563 0.3958480927861074 0.46698585969480527
2.16875 0.40289792453322804 0.3902212491091749 0.3851093544293129 0.4582322604927796
2.17125 0.3987815421916135 0.384471883773613 0.38029801303983657 0.44761231155037945
2.17375 0.3817394159799774 0.37628335997717766 0.36616043174874224 0.4426046966643432
2.17625 0.37896613895951253 0.3730710123208437 0.36578016407060726 0.4346984550609325
2.17875 0.36588520018571197 0.3587289819063047 0.3565900749365696 0.4207114080257566
2.18125 0.3581812764430897 0.35737188861712366 0.3491847689519886 0.41167006984980964
2.18375 0.34634480032333215 0.3477293888134417 0.3393470982015978 0.39996823671229303
2.18625 0.3398154836459113 0.345214557046625 0.3360159735110546 0.3899554150043104
2.18875 0.3269639027616308 0.3323181059597493 0.3257575726262868 0.37589564333747405
2.19125 0.32249164310434747 0.32867093549755827 0.323584160648195 0.36471748291198797
2.19375 0.3107661733992854 0.31911620977042426 0.31012678658926385 0.35387371427562625
2.19625 0.30378076907476526 0.3151082713431613 0.3066622854766886 0.3395631882596375
2.19875 0.2923266122850089 0.3034229515052356 0.29562799156499336 0.3286209942075823
2.20125 0.28551177705860875 0.29600951941313036 0.2927640782893906 0.31525974494637854
2.20375 0.2738993491303056 0.29056762999711166 0.2813432593118617 0.3040406631519866
2.20625 0.2661472346972153 0.28257950949005256 0.2771550493189357 0.29088541465613543
2.20875 0.2547223032197547 0.27377607634077694 0.2660911705873246 0.27670979340439095
2.21125 0.2509159789633326 0.27047662482762996 0.2576609755130722 0.26518889614301355
2.21375 0.24175388498377817 0.2595551514525088 0.25453414309810407 0.2529426492965984
2.21625 0.23333097045126808 0.2534146807311436 0.24675181140542105 0.23811033947419766
2.21875 0.2234596303220725 0.2460373537357701 0.23832106926422164 0.22793049208817875
2.22125 0.21913232742902855 0.24289722843129505 0.23618749489762225 0.2153902864342564
2.22375 0.20965396274264547 0.23529007726769674 0.22577753365485628 0.20283363338569693
2.22625 0.20330389668447874 0.22922674729689244 0.22335865097574023 0.1912751789768733
2.22875 0.19260747495084796 0.2208704009129616 0.21074188046055572 0.18091171966987768
2.23125 0.1895820693378582 0.2133397227351448 0.2085941888817698 0.1687062124345014
2.23375 0.1791875068951329 0.20663442119173125 0.20015953259265487 0.15792600475961982
2.23625 0.17415590244070045 0.2015474836828653 0.1954385432251997 0.14832960949041515
2.23875 0.16687889110216317 0.19674064402506045 0.18644178222195726 0.13834844676768557
2.24125 0.16075319195002846 0.18844128948548672 0.17905962685236565 0.13163267255547811
2.24375 0.1536180498453517 0.17997951829852998 0.1741720085165979 0.12212219308232719
2.24625 0.14925780448039452 0.1752899197170544 0.17187480408886394 0.11274232392072968
2.24875 0.14107164821035628 0.16929432326089822 0.16227820779239063 0.10422721986997595
2.25125 0.13678130315296935 0.16445938881694694 0.1583385467463329 0.0979329819082595
2.25375 0.1292260657712659 0.156900786919011 0.15235413882400783 0.09012625157732965
2.25625 0.1250270143257775 0.1539942952846731 0.14762857900867155 0.08334143878953386
2.25875 0.11945002506994896 0.14585460994326974 0.1389537878162852 0.07590413682126414
2.26125 0.114819868872245 0.14331112176554395 0.134984428215857 0.0710475779880539
2.26375 0.10789914956475614 0.13552539973428124 0.1277425145300285 0.06368735532356305
2.26625 0.10532308201956032 0.1304325515323473 0.12473083248817056 0.059417424559158216
2.26875 0.09962419471679382 0.12391514772654187 0.11829813622128849 0.053230145174741596
2.27125 0.0943105908668863 0.11958931528311068 0.11535437778345566 0.04911126583288152
2.27375 0.09044871234695546 0.11570777667746429 0.10961095713093827 0.04417608589814683
2.27625 0.08670922942778524 0.1119217048346726 0.10611125523453067 0.041030636215282905
2.27875 0.08159579933057597 0.10407466136369785 0.09937458292202142 0.03689072720987518
2.28125 0.07900415777762827 0.10122264028279453 0.09809099043417328 0.033563326373659094
2.28375 0.07455531809506148 0.09670116258479534 0.0933548038976639 0.030005132201828814
2.28625 0.07160723112856014 0.09312397693580074 0.08884520862546673 0.027065712552161978
2.28875 0.0671435629009969 0.0877297856659348 0.08349293706422985 0.024735190081242624
2.29125 0.06454177588007902 0.08746819468914317 0.07970301372349263 0.022414849186410603
2.29375 0.061362471219566984 0.07941083737231272 0.07643437590502182 0.019963174831464536
2.29625 0.05829631841451417 0.07752643558427093 0.07331062880874355 0.018289393805748694
2.29875 0.055130576049132546 0.07315498877237053 0.06963140067288594 0.01602048390145619
2.30125 0.052131401270112926 0.068969237547379 0.06575434425791514 0.014171428837050857
2.30375 0.04951322347365801 0.06491761520801519 0.06345993634703978 0.013204682263117107
2.30625 0.04645384811834413 0.062876619713934 0.060167546796107654 0.011392063242535853
2.30875 0.043407619379681496 0.059395733340174214 0.056587331563583865 0.010106212066522043
2.31125 0.041378050050187985 0.05769979537579778 0.05481012335265116 0.009043079539672677
2.31375 0.038822976123048115 0.05470283790081206 0.05107654055553606 0.007751149577545149
2.31625 0.037655604740792326 0.052131238947898895 0.04909421050049775 0.0072132549781835946
2.31875 0.03495992680710795 0.04777741200344841 0.045671455021723165 0.005620958681058019
2.32125 0.03346963591934719 0.045407524453148995 0.043326079770863724 0.005382515914674725
2.32375 0.030803093848610786 0.04336347181544068 0.04148262676630827 0.004836585956187131
2.32625 0.029596567479816704 0.04205634515564842 0.038554075984886506 0.004188576697368468
2.32875 0.027916256963332792 0.038765323706693 0.03628379152696751 0.003685924877981868
2.33125 0.025795909137465756 0.03707367582164299 0.03424791324630603 0.003136184301125504
2.33375 0.024148293409874504 0.03320640145683216 0.031405047895127915 0.002954700359471722
2.33625 0.02292235312014645 0.032119977671973325 0.031026335913072224 0.0025668864472010843
2.33875 0.021967326380485104 0.030834095311925214 0.028093675016064728 0.001914252903320607
2.34125 0.020559935478883948 0.028602910072996486 0.026961190016491433 0.001796204836829619
2.34375 0.019102049677322912 0.027441504706662127 0.024791679779703465 0.0015649511103765982
2.34625 0.01783654398989909 0.025504673439775558 0.02463138825453842 0.0013238616099526639
2.34875 0.01657631548107162 0.022454498574574044 0.022035455587949965 0.0011970243590879886
2.35125 0.01569203902586163 0.02291133897919017 0.0204867189676153 0.0009523596630359011
2.35375 0.014845886993216735 0.019527430489822115 0.020080453000677893 0.000757045183015513
2.35625 0.013690010191020313 0.018472206986814257 0.01877392407590983 0.0007340126350527041
2.35875 0.012847348704259073 0.0172024417879638 0.01776154111715518 0.0007003818458250996
2.36125 0.011935556592850628 0.01646464937392415 0.015815674994712647 0.0005388453618954137
2.36375 0.010955129686550694 0.015605262202183246 0.015372864652941938 0.00047914106388130464
2.36625 0.010136265757051208 0.014865871386376971 0.013799470890693522 0.0005046989706648255
2.36875 0.00977511789747123 0.013307533587708795 0.013165392036109128 0.0004029051499366083
2.37125 0.009246041211521025 0.013047969925621215 0.012412270211968378 0.00025921949974477745
2.37375 0.008410481857914903 0.011988193636201669 0.011108409223776372 0.00027979104034646054
2.37625 0.007983483060242158 0.01096478219231818 0.0108087069268571 0.00026866208638352536
2.37875 0.007162482238972786 0.010176881192187754 0.009846607411978 0.00016822022187032939
2.38125 0.006832297979186846 0.00945756389516226 0.00937184480929222 0.00014688307844109026
2.38375 0.005870320634017359 0.009027585343977395 0.008562069182907762 0.00010992995504747544
2.38625 0.005770170561698069 0.00837145516423958 0.00762570984447234 9.402920849201502e-05
2.38875 0.005398999060283427 0.007595443327107433 0.006870658255607705 6.255381842990492e-05
2.39125 0.004816853549474731 0.007440759213299681 0.0064638653954418104 4.681818465272769e-05
2.39375 0.004619691908145118 0.006775555973976841 0.006177925739147764 6.229447070830915e-05
2.39625 0.004361083641963435 0.005934271488191782 0.005725826878603187 7.252431837865048e-05
2.39875 0.003942051353258161 0.005557942158652484 0.004837823927818872 6.203550936778985e-05
2.40125 0.003896666563865154 0.005037392442469016 0.004778958789518889 4.127155112060139e-05
2.40375 0.0031957930776872648 0.0048823253198088945 0.004015537824776289 2.5741091204977357e-05
2.40625 0.0033002759917558837 0.004599298091225422 0.003935667510515671 2.5686311512581265e-05
2.40875 0.0029238457770960906 0.004140072089666096 0.0038173726371216236 2.0507448487671095e-05
2.41125 0.0025489493518177806 0.003947281573222767 0.0033364927239437577 1.5348044702429142e-05
2.41375 0.002302391469199716 0.0034037326720159663 0.0028178330918840937 2.0421916053131923e-05
2.41625 0.002371094489580724 0.003141417036754071 0.0028354572370270005 1.0190015408869287e-05
2.41875 0.0020566792711305794 0.0028249803967034066 0.0025553022833811573 2.033776659253773e-05
2.42125 0.002011779253684769 0.0027632074620452126 0.0024482563163709704 5.073745311269134e-06
2.42375 0.0016588372986815131 0.0025360543022074343 0.0020454306959973396 0
2.42625 0.001740416863603477 0.0020479766422021343 0.0020798785003388457 1.5159338885364647e-05
2.42875 0.0014541011536412806 0.002154254113508129 0.0021299907094721677 5.0423429827625146e-06
2.43125 0.0013704922549449255 0.0020635087859360436 0.001885227022764411 0
2.43375 0.0013435432103667848 0.0016581974127627146 0.0015946728060833423 0
2.43625 0.0012083072110199626 0.0017254680201051488 0.0016379291088737583 0
2.43875 0.0010456000720715428 0.0013699930333767997 0.0012951731511409487 0
2.44125 0.0009235101899910651 0.0012026751988367904 0.0012155010635918533 4.9912986947561045e-06
2.44375 0.0009256147406435802 0.0012707505759717015 0.0010979852999516689 4.980982667586174e-06
2.44625 0.0007684415473612406 0.0010501458405661928 0.0009653056545782711 0
2.44875 0.0007072737338552215 0.0007530971918999931 0.0008794943633228913 0
2.45125 0.0007534081475444906 0.0008831245622513804 0.0008929196224474128 0
2.45375 0.0006212925666391644 0.0008272427765105462 0.0006090900243065117 4.9401187214695095e-06
2.45625 0.0005252459994986613 0.0006712685528031105 0.0006686869979800429 0
2.45875 0.0004887068386301596 0.0006392823002691097 0.0005234037558576975 0
2.46125 0.0005231139232260298 0.0004458431354697861 0.0006207053546295725 0
2.46375 0.0004082233760045394 0.0005598380763945996 0.0005364383271574016 0
2.46625 0.0003878059054424716 0.0004286251734637206 0.0004524078595954397 0
2.46875 0.0003049260492504042 0.00035887383169855275 0.00038377921338612295 0
2.47125 0.0003394232609307155 0.00037347272632492037 0.00036047291353565617 0
2.47375 0.00024918624047083886 0.0003041663352791453 0.0003072655407185252 0
2.47625 0.0002486831339637209 0.0004555124299140401 0.00032151046560605404 0
2.47875 0.0002404274335783378 0.0002954654302217976 0.0002686465924040518 0
2.48125 0.00020898159443195647 0.00027221197030807354 0.00020111338537791588 0
2.48375 0.00016221274789682911 0.00020390012864600633 0.00017106222080708834 0
2.48625 0.00015032609123990655 0.000225923117762987 0.00014836176018721893 0
2.48875 0.00010386060588863916 0.0001427809104142179 0.00012577769943607504 0
2.49125 0.00012668725514572215 0.00013503252208439928 0.00015520986025480582 0
2.49375 0.0001187709891278277 9.727481860844155e-05 0.00017700820646946895 0
2.49625 0.00011470908542220653 0.0001418594059008523 0.00012512211625336772 0
2.49875 8.013486258214718e-05 0.00014911549410606307 0.00016162564816851483 0


==> data/polarization_kinetics_L1_CS_315K_sample07.dat <==
time avgP
1.2 -0.8478471602430168
2.4 -0.8749786265007872
3.5999999999999996 -0.8377188920673465
4.8 -0.8182967361249405
6.0 -0.8257542119504234
7.199999999999999 -0.8528523488834729
8.4 -0.8178279798526454
9.6 -0.7789791554372676
10.799999999999999 -0.7932126168383116
12.0 -0.7361539734385918
13.2 -0.7561551187533578
14.399999999999999 -0.7329933479628973
15.6 -0.7365041314762735
16.8 -0.7272993156048725
18.0 -0.6971568866200435
19.2 -0.6827757334290409
20.4 -0.7618701199064406
21.599999999999998 -0.8454621591063061
22.8 -0.7867885540665093
24.0 -0.7991112821203116
25.2 -0.8302999174724173
26.4 -0.8304345739205674
27.599999999999998 -0.7400510411460824
28.799999999999997 -0.7472619062113249
30.0 -0.740596311412523
31.2 -0.7481205886785799
32.4 -0.80007923563927
33.6 -0.75717014262475
34.8 -0.7105055226476735
36.0 -0.6838237674125458
37.199999999999996 -0.6085706101428454
38.4 -0.49636564558656604
39.6 -0.4246201778386063
40.8 -0.3601510639104181
42.0 -0.37392832142718513
43.199999999999996 -0.3635978384043952
44.4 -0.2777289824734938
45.6 -0.2400225444522593
46.8 -0.17018999436994114
48.0 -0.09498148717055037
49.199999999999996 -0.033842915754772905
50.4 -0.023323724602803336
51.6 0.04037529855625962
52.8 0.02361714218589756
54.0 0.13521522844236236
55.199999999999996 0.13960015611141438
56.4 0.20101321288064175
57.599999999999994 0.24925615727039913
58.8 0.32350345741833747
60.0 0.3680482101712902
61.199999999999996 0.406015211134932
62.4 0.47749966771967206
63.599999999999994 0.520003846432211
64.8 0.5342766955817255
66.0 0.5698799244253915
67.2 0.5831332884454392
68.39999999999999 0.5903300166372822
69.6 0.6455346412324433
70.8 0.6844153990376133
72.0 0.7393156579944594
73.2 0.764772686522053
74.39999999999999 0.816216930358799
75.6 0.9136810773254226
76.8 0.9891152650821935
78.0 1.0060895708396944
79.2 0.9834566250775247
80.39999999999999 0.998628779944414
81.6 0.9904297065208157
82.8 0.9973671943800044
84.0 1.0008268112548009
85.2 1.0007288554355147
86.39999999999999 0.9769198289825523
87.6 0.9947360036893271
88.8 0.9976723329649111
90.0 1.002021392493939
91.2 1.0075549529800194
92.39999999999999 1.006939191858888
93.6 0.987027316913617
94.8 0.9948795060205479
96.0 1.0027557584654894
97.2 0.992997349644517
98.39999999999999 0.9997967739158002
99.6 1.0030175839240842
100.8 0.9950196624082126
102.0 1.005492158654702
103.2 0.9977799621942535
104.39999999999999 1.0109509362823705
105.6 1.0011789975881396
106.8 1.0130646199337598
108.0 1.0033506726326447
109.2 1.002712517010402
110.39999999999999 1.0103740590058685
111.6 0.9914197673046695
112.8 1.0135827868996314
114.0 0.9950609141598404
115.19999999999999 1.0023247266179363
116.39999999999999 0.9998818713660708
117.6 0.9860707205271766
118.8 0.997713927635783


==> data/polarization_kinetics_L2_CS_315K_sample07.dat <==
time avgP
1.2 -0.9725652419481541
2.4 -0.9843253790057914
3.5999999999999996 -0.9755292291493224
4.8 -0.972019297420885
6.0 -0.9747484180189439
7.199999999999999 -0.9673021041597213
8.4 -0.9536306074586024
9.6 -0.9629297630603484
10.799999999999999 -0.9611469170897491
12.0 -0.9635605569451874
13.2 -0.9625567430046443
14.399999999999999 -0.9427436993702343
15.6 -0.9637564514929289
16.8 -0.9665136969821665
18.0 -0.9603156880094297
19.2 -0.9608743332290202
20.4 -0.9585362783983928
21.599999999999998 -0.9686494994761107
22.8 -0.9461760966165507
24.0 -0.9532440889547151
25.2 -0.9258928831327691
26.4 -0.9480558288512378
27.599999999999998 -0.8810005740075887
28.799999999999997 -0.9525631285205386
30.0 -0.9360138976291897
31.2 -0.9060731073650979
32.4 -0.9340080868893065
33.6 -0.8986572515710742
34.8 -0.8906195117280672
36.0 -0.8466709031307479
37.199999999999996 -0.8263329052654941
38.4 -0.7512043021091737
39.6 -0.6449375388876681
40.8 -0.5547666524313891
42.0 -0.5092300890140672
43.199999999999996 -0.47402896826827956
44.4 -0.387203233125259
45.6 -0.33947110995216573
46.8 -0.297663567273264
48.0 -0.22254686319418338
49.199999999999996 -0.19353145429293747
50.4 -0.15283389048567048
51.6 -0.1283120099035714
52.8 -0.10003815118716926
54.0 -0.038442959642694875
55.199999999999996 0.0006309979587825418
56.4 0.05292993484554521
57.599999999999994 0.102618421678016
58.8 0.21891370988582695
60.0 0.25675019810073635
61.199999999999996 0.3110931427175017
62.4 0.3979334023098518
63.599999999999994 0.46826628314681684
64.8 0.5085094387096424
66.0 0.4947029630398626
67.2 0.5375560907516553
68.39999999999999 0.598785446453719
69.6 0.62845210861785
70.8 0.6679430746781941
72.0 0.6979568058502252
73.2 0.7276613738224281
74.39999999999999 0.7594083594394693
75.6 0.8185901862357445
76.8 0.9359723007530494
78.0 0.9914814822935634
79.2 1.0065849022507647
80.39999999999999 0.9976962623328633
81.6 1.0068862847121838
82.8 1.0025044019675444
84.0 1.0058870516655287
85.2 1.0016757789632158
86.39999999999999 1.0079414951905425
87.6 0.9760771418786832
88.8 0.9954561809636695
90.0 0.9945721527948002
91.2 1.012303000703386
92.39999999999999 1.0125606300874372
93.6 0.9956678735032706
94.8 1.0083394711666624
96.0 1.00013888823681
97.2 1.0020343434842294
98.39999999999999 0.9866657444064375
99.6 0.9881868327304468
100.8 1.0031293132987926
102.0 0.9928958135719023
103.2 1.0093648355418172
104.39999999999999 1.0020172691932543
105.6 1.002344753212049
106.8 0.9941654621490825
108.0 0.9984395034072913
109.2 1.0043348304641748
110.39999999999999 0.9948833178270639
111.6 0.9980058092494017
112.8 0.9974402030999484
114.0 1.0022587604227877
115.19999999999999 1.005796358346566
116.39999999999999 1.0052444314773088
117.6 0.9842942604626918
118.8 0.9709748128169505


==> data/polarization_kinetics_L3_CS_315K_sample07.dat <==
time avgP
1.2 -0.8026849780833498
2.4 -0.8139583864821407
3.5999999999999996 -0.794667375097878
4.8 -0.7681814190326314
6.0 -0.8045220367195757
7.199999999999999 -0.8262528551233888
8.4 -0.795096363764212
9.6 -0.8175476521917541
10.799999999999999 -0.8188377154902944
12.0 -0.8168925876736702
13.2 -0.852486497604183
14.399999999999999 -0.8070111132955217
15.6 -0.7846232461833367
16.8 -0.7880966090476997
18.0 -0.8145504773543628
19.2 -0.792835592015102
20.4 -0.8382841630159954
21.599999999999998 -0.8373774101070648
22.8 -0.7863539006168441
24.0 -0.7660454053842329
25.2 -0.6949072470660699
26.4 -0.6201153476046168
27.599999999999998 -0.6028424881938015
28.799999999999997 -0.555757335652263
30.0 -0.5964982947320916
31.2 -0.49944409063083245
32.4 -0.5457499409969295
33.6 -0.5690751932994517
34.8 -0.6141317772820187
36.0 -0.5922675991279043
37.199999999999996 -0.604950322370627
38.4 -0.5854672304504072
39.6 -0.4810197414777115
40.8 -0.4423326018319254
42.0 -0.35865060201353993
43.199999999999996 -0.3146765782486501
44.4 -0.18061183284354582
45.6 -0.15183667029779327
46.8 -0.12633699298100853
48.0 -0.11212623978051259
49.199999999999996 -0.062411042185256796
50.4 -0.05490537352569916
51.6 -0.029809738878540642
52.8 -0.009265817455951196
54.0 0.012960980156539504
55.199999999999996 0.0923465938341454
56.4 0.16017125140316338
57.599999999999994 0.19476156020153862
58.8 0.30821139879791243
60.0 0.3706157270433728
61.199999999999996 0.41473719450552077
62.4 0.488100232726134
63.599999999999994 0.5862974164387497
64.8 0.635330361312517
66.0 0.5864108956939732
67.2 0.6140846738505583
68.39999999999999 0.665128010358097
69.6 0.6527030251088968
70.8 0.6974802115025412
72.0 0.7235073112968826
73.2 0.7977410672373174
74.39999999999999 0.834873455136203
75.6 0.885356974875287
76.8 0.9338257801031205
78.0 1.0229935787034936
79.2 1.0023691346600334
80.39999999999999 0.9863946386268875
81.6 0.9942403414879893
82.8 1.0028621577063537
84.0 1.0110715407599564
85.2 1.0034835284791055
86.39999999999999 1.0003468384358514
87.6 1.008369006878332
88.8 1.0012774672349745
90.0 1.000787162733336
91.2 0.9986219954360271
92.39999999999999 0.9934651245723518
93.6 1.0111179517371234
94.8 1.0016688974230172
96.0 1.0052808796029353
97.2 1.0041391807012312
98.39999999999999 0.9695600052006265
99.6 1.0088035197421337
100.8 1.0058287509835129
102.0 1.001193873777787
103.2 1.001869011200621
104.39999999999999 0.9998560768923267
105.6 0.9916406227346809
106.8 1.0028438567348033
108.0 0.9797196609621472
109.2 1.0017645018748182
110.39999999999999 0.9971887457109718
111.6 0.9717400801126582
112.8 0.9973022525320511
114.0 0.9834693500277991
115.19999999999999 0.9897195566021161
116.39999999999999 1.005000508387992
117.6 0.9769413761092612
118.8 0.9962250913628568


==> data/pos_P_ratio_4uc_336K.dat <==
time ratio_up
1.2 0.9087275752314815
2.4 0.9093334056712963
3.5999999999999996 0.9149486400462963
4.8 0.9142252604166666
6.0 0.9147406684027778
7.199999999999999 0.913330078125
8.4 0.9091344762731481
9.6 0.9039442274305556
10.799999999999999 0.9028862847222222
12.0 0.9009964554398148
13.2 0.9034559461805556
14.399999999999999 0.9095413773148148
15.6 0.9123263888888888
16.8 0.9161241319444444
18.0 0.9184118200231481
19.2 0.9211787471064815
20.4 0.9255642361111112
21.599999999999998 0.9257993344907407
22.8 0.9232132523148148
24.0 0.9284577546296297
25.2 0.9272099247685185
26.4 0.9278790509259259
27.599999999999998 0.9277976707175926
28.799999999999997 0.9275354456018519
30.0 0.9277162905092593
31.2 0.9306007667824074
32.4 0.9356825086805556
33.6 0.9360080295138888
34.8 0.9399866174768519
36.0 0.9389829282407407
37.199999999999996 0.9450231481481481
38.4 0.9460630063657407
39.6 0.9498426649305556
40.8 0.9527904369212963
42.0 0.955078125
43.199999999999996 0.957275390625
44.4 0.9602774160879629
45.6 0.9612087673611112
46.8 0.9648708767361112
48.0 0.9654224537037037
49.199999999999996 0.9689850983796297
50.4 0.9722945601851852
51.6 0.9733977141203703
52.8 0.9777379918981481
54.0 0.9773491753472222
55.199999999999996 0.9776114004629629
56.4 0.9799081307870371
57.599999999999994 0.9809751157407407
58.8 0.9846100983796297
61.199999999999996 0.9917896412037037
62.4 0.9915816695601852
63.599999999999994 0.9926848234953703
64.8 0.9923321759259259
66.0 0.9916720920138888
67.2 0.9930555555555556
68.39999999999999 0.9917625144675926
69.6 0.9931821469907407
70.8 0.9937065972222222
72.0 0.9917082609953703
73.2 0.9924045138888888
74.39999999999999 0.992919921875
75.6 0.9932544849537037
76.8 0.9921694155092593
78.0 0.9922146267361112
79.2 0.9924768518518519
80.39999999999999 0.9926396122685185
81.6 0.9929560908564815
82.8 0.9931731047453703
84.0 0.9925944010416666
85.2 0.9927029079861112
86.39999999999999 0.9919162326388888
87.6 0.9937427662037037
88.8 0.9917444299768519
90.0 0.9915002893518519
91.2 0.9932996961805556
92.39999999999999 0.9926848234953703
93.6 0.9932092737268519
94.8 0.9931278935185185


==> data/small_domain_double_column_static_pe.dat <==
size poteng
4.800000000000000000e+01 8.752728888764977455e+00
4.900000000000000000e+01 1.125253014825284481e+01
5.000000000000000000e+01 1.156956686638295650e+01
5.100000000000000000e+01 1.166011725366115570e+01
5.200000000000000000e+01 1.168878920190036297e+01
5.300000000000000000e+01 1.169132879562675953e+01
5.400000000000000000e+01 1.168129399232566357e+01
5.500000000000000000e+01 1.166169695928692818e+01
5.600000000000000000e+01 1.163841934874653816e+01
5.700000000000000000e+01 1.161322172172367573e+01
5.800000000000000000e+01 1.158539457060396671e+01
5.900000000000000000e+01 1.155472807399928570e+01
6.000000000000000000e+01 1.152264451421797276e+01
6.100000000000000000e+01 1.149048954807221889e+01
6.200000000000000000e+01 1.145723062939941883e+01
6.300000000000000000e+01 1.142387910373508930e+01
6.400000000000000000e+01 1.139023453742265701e+01
6.500000000000000000e+01 1.135403638519346714e+01
6.600000000000000000e+01 1.131803750805556774e+01
6.700000000000000000e+01 1.128223490528762341e+01
6.800000000000000000e+01 1.124725698493421078e+01
6.900000000000000000e+01 1.121136948652565479e+01
7.000000000000000000e+01 1.117428725957870483e+01
7.100000000000000000e+01 1.113736455701291561e+01
7.200000000000000000e+01 1.110051278583705425e+01
7.300000000000000000e+01 1.106344747543334961e+01
7.400000000000000000e+01 1.102455190196633339e+01
7.500000000000000000e+01 1.098772939667105675e+01
7.600000000000000000e+01 1.094984632544219494e+01
7.700000000000000000e+01 1.091272156499326229e+01
7.800000000000000000e+01 1.087189336307346821e+01
7.900000000000000000e+01 1.083296326361596584e+01
8.000000000000000000e+01 1.079377147741615772e+01
8.100000000000000000e+01 1.075457963533699512e+01
8.200000000000000000e+01 1.071321665681898594e+01
8.300000000000000000e+01 1.067249317467212677e+01
8.400000000000000000e+01 1.063109025359153748e+01
8.500000000000000000e+01 1.058907332457602024e+01
8.600000000000000000e+01 1.054319906979799271e+01
8.700000000000000000e+01 1.049815402552485466e+01
8.800000000000000000e+01 1.044946878403425217e+01
8.900000000000000000e+01 1.039861556887626648e+01
9.000000000000000000e+01 1.034135935455560684e+01
9.100000000000000000e+01 1.027839578688144684e+01
9.200000000000000000e+01 1.020112555287778378e+01
9.300000000000000000e+01 1.009966804087162018e+01
9.400000000000000000e+01 9.933135014027357101e+00
9.500000000000000000e+01 9.542179813608527184e+00
9.600000000000000000e+01 6.966973826289176941e+00


==> feram_energy_landscape_table_scaled.dat <==
X Y Z
1 1 10.005827327997695
2 1 11.655560447998388
3 1 12.404588543997928
4 1 12.886640639998157
5 1 13.25597875200023
6 1 13.567527935999308
7 1 13.845570047997466
8 1 14.10244300800023
9 1 14.34507494399885
10 1 14.577643007997926
11 1 14.802817535997466
12 1 15.022374911997467
13 1 15.237547776
14 1 15.449211647997465
15 1 15.65800012799862
16 1 15.86438783999931
17 1 16.0687296
18 1 16.27129497600092
19 1 16.472289023998158
20 1 16.671863807997003
21 1 16.870139135997235
22 1 17.067197951998157
23 1 17.263095551999772
24 1 17.45786649600092
25 1 17.651522303998387
26 1 17.844049151998618
27 1 18.03541708800023
28 1 18.225568511998848
29 1 18.414418175997696
30 1 18.60185087999908
31 1 18.787712256000923
32 1 18.971797247998616
33 1 19.15383398399977
34 1 19.333469952000463
35 1 19.51023513599839
36 1 19.683486719997696
37 1 19.85235609600023
38 1 20.01560831999954
39 1 20.171464703998154
40 1 20.31725951999816
41 1 20.448811007997005
42 1 20.55919795199862
43 1 20.636073215997236
44 1 20.655161855997928
45 1 20.56153420799931
46 1 20.20093286399839
47 1 18.93962649600023
48 1 9.32222361600023
1 2 21.488426495997697
2 2 26.397061632000003
3 2 28.60186060799908
4 2 29.885119487997237
5 2 30.75522508799977
6 2 31.407045119997235
7 2 31.930106112000463
8 2 32.37097651199931
9 2 32.756161536
10 2 33.10180991999885
11 2 33.41830348800023
12 2 33.71260032000023
13 2 33.98952729599885
14 2 34.252528895997
15 2 34.50411647999885
16 2 34.746158592
17 2 34.98006067200069
18 2 35.20688486399769
19 2 35.42744448000046
20 2 35.64235468799816
21 2 35.85207859199746
22 2 36.056950271998154
23 2 36.25719091199931
24 2 36.45293644799954
25 2 36.64422604799977
26 2 36.8310182399977
27 2 37.01318399999816
28 2 37.19049292799816
29 2 37.36261555199977
30 2 37.52909107199701
31 2 37.68930201600046
32 2 37.842435072
33 2 37.987428095999306
34 2 38.12287334400046
35 2 38.24690687999861
36 2 38.357012735999305
37 2 38.44975334400046
38 2 38.520292607998385
39 2 38.561679359999765
40 2 38.56352947199931
41 2 38.509691903999766
42 2 38.37366604800069
43 2 38.10888115199954
44 2 37.62580838400024
45 2 36.729584639998386
46 2 34.91182079999954
47 2 30.390220799997465
48 2 9.288827135998847
1 3 33.421171967997694
2 3 42.29634124799977
3 3 46.505069567998156
4 3 48.97188403199931
5 3 50.612053247999306
6 3 51.79996108799792
7 3 52.715139839999075
8 3 53.453666303998624
9 3 54.07129497600092
10 3 54.60246604799977
11 3 55.06954214399977
12 3 55.487619072000925
13 3 55.867237631999764
14 3 56.21594342399746
15 3 56.53926604799931
16 3 56.84131814399862
17 3 57.12520550399815
18 3 57.393287423997236
19 3 57.647365631998156
20 3 57.88880640000069
21 3 58.11863270400046
22 3 58.337588735997926
23 3 58.546174463999776
24 3 58.74468019199908
25 3 58.93320499199816
26 3 59.11165209599954
27 3 59.27972889599724
28 3 59.436935424000694
29 3 59.58252748799747
30 3 59.71548211199977
31 3 59.83443071999908
32 3 59.937576191998616
33 3 60.02255692799885
34 3 60.086267136
35 3 60.1245941759977
36 3 60.13200844799815
37 3 60.1009620479993
38 3 60.02092108799931
39 3 59.87678054399862
40 3 59.646184703999765
41 3 59.29469107199954
42 3 58.76654284800046
43 3 57.96566783999724
44 3 56.71253145600046
45 3 54.63274982399862
46 3 50.811054335999536
47 3 42.32291788800069
48 3 9.288776447997005
1 4 45.4872015359977
2 4 58.62139776
3 4 65.1381004799977
4 4 69.0450670079977
5 4 71.65858406399724
6 4 73.54174924800047
7 4 74.97449856
8 4 76.11078297599886
9 4 77.04179020799886
10 4 77.82472396799885
11 4 78.49714867200092
12 4 79.0846663679984
13 4 79.60526668799955
14 4 80.07190732800046
15 4 80.49411763199907
16 4 80.8790192639977
17 4 81.23199897599723
18 4 81.55716479999977
19 4 81.85765017599724
20 4 82.13584435200069
21 4 82.39353523199931
22 4 82.63201996799862
23 4 82.85217868799701
24 4 83.05452057599791
25 4 83.23921152000047
26 4 83.40608563200092
27 4 83.55463372800092
28 4 83.6839733760007
29 4 83.79281203200046
30 4 83.87935718399746
31 4 83.94122649599908
32 4 83.97527731199793
33 4 83.97740851199839
34 4 83.94223103999907
35 4 83.86262323199723
36 4 83.72905574399954
37 4 83.52856857600023
38 4 83.24317670399746
39 4 82.84727577600069
40 4 82.303301376
41 4 81.55404979200023
42 4 80.50833331200023
43 4 79.01220096000023
44 4 76.78571673599976
45 4 73.26578073599816
46 4 67.13611084799953
47 4 54.388947456000466
48 4 9.288776447997005
1 5 57.609384192000924
2 5 75.14314214399747
3 5 84.140303616
4 5 89.65502668799746
5 5 93.38931071999909
6 5 96.09210547199861
7 5 98.14580121599886
8 5 99.76556159999839
9 5 101.08124006399817
10 5 102.17552255999908
11 5 103.10337100800069
12 5 103.90259635199861
13 5 104.5999710719977
14 5 105.21490867199861
15 5 105.76174924799976
16 5 106.25125939199931
17 5 106.69160908799816
18 5 107.08903987200092
19 5 107.44833715199701
20 5 107.77314124800023
21 5 108.06618931199931
22 5 108.32946508799954
23 5 108.56431641600024
24 5 108.77152665599861
25 5 108.95134924799954
26 5 109.10353075199792
27 5 109.22728550400001
28 5 109.32127027200022
29 5 109.38349900800047
30 5 109.41123455999954
31 5 109.40083430399908
32 5 109.34751974400024
33 5 109.24504012799909
34 5 109.08523238399724
35 5 108.85732761599954
36 5 108.54698342399861
37 5 108.134790912
38 5 107.59397759999862
39 5 106.886725632
40 5 105.95807999999954
41 5 104.72535244799931
42 5 103.0586895359984
43 5 100.74292531200092
44 5 97.39567411199862
45 5 92.26798387200024
46 5 83.65785523199723
47 5 66.511130112
48 5 9.288776447997005
1 6 69.76025625599769
2 6 91.77007564799747
3 6 103.35097727999839
4 6 110.58394521599885
5 6 115.54452864000046
6 6 119.16201139199816
7 6 121.91976345599885
8 6 124.09463116799861
9 6 125.85635481599839
10 6 127.31448729599747
11 6 128.54267135999976
12 6 129.5920604159993
13 6 130.49915212799885
14 6 131.2905830400009
15 6 131.98613990399838
16 6 132.60073881599772
17 6 133.14574080000023
18 6 133.62985728000024
19 6 134.05977446400092
20 6 134.44060031999908
21 6 134.77617331199698
22 6 135.06927897600093
23 6 135.321818112
24 6 135.5348897279991
25 6 135.70885094399932
26 6 135.84334463999954
27 6 135.93726950399792
28 6 135.98872934399907
29 6 135.99493632000022
30 6 135.95205196799884
31 6 135.85496831999794
32 6 135.69699916799863
33 6 135.46943308799885
34 6 135.16090675199953
35 6 134.7565086720007
36 6 134.23644748799953
37 6 133.57409126399932
38 6 132.732940032
39 6 131.66184038400021
40 6 130.28714956799976
41 6 128.49931238399816
42 6 126.12859315200069
43 6 122.89814553599932
44 6 118.32459263999999
45 6 111.47865753599885
46 6 100.284788735997
47 6 78.66199987199954
48 6 9.288776447997005
1 7 81.92767564799816
2 7 108.45927244800046
3 7 122.68929945599746
4 7 131.71518489599998
5 7 137.97794764800022
6 7 142.5822451200007
7 7 146.10999398399818
8 7 148.89890303999724
9 7 151.15865241599863
10 7 153.02614809599953
11 7 154.59434726399815
12 7 155.92839091199932
13 7 157.0751101439977
14 7 158.06889676799864
15 7 158.93543808000024
16 7 159.6941890560009
17 7 160.36002201600022
18 7 160.94437631999745
19 7 161.45606016000022
20 7 161.9018127359986
21 7 162.28670284800046
22 7 162.614428416
23 7 162.88750080000094
24 7 163.1073761279977
25 7 163.2745336320002
26 7 163.3884940799984
27 7 163.44780134399838
28 7 163.4499417599986
29 7 163.39122201599955
30 7 163.266571008
31 7 163.06924723199722
32 7 162.79044940799793
33 7 162.41873126400046
34 7 161.939220479997
35 7 161.33246668799956
36 7 160.57277798399954
37 7 159.6257671679977
38 7 158.44460083199814
39 7 156.96413798400044
40 7 155.09142143999838
41 7 152.6895452159986
42 7 149.5488268799993
43 7 145.33156454399906
44 7 139.45583231999723
45 7 130.81697971199793
46 7 116.97398323199909
47 7 90.829421567997
48 7 9.288776447997005
1 8 94.10547686399907
2 8 125.18813260799976
3 8 142.11076607999908
4 8 152.98151040000002
5 8 160.60172543999977
6 8 166.24768665599746
7 8 170.59750732799768
8 8 174.0485214720009
9 8 176.84985599999956
10 8 179.1657169919984
11 8 181.10857190399793
12 8 182.75784652799746
13 8 184.17104639999815
14 8 185.39065036799886
15 8 186.44855961599836
16 8 187.36903296000025
17 8 188.17069823999955
18 8 188.86792089599723
19 8 189.47179468800047
20 8 189.9908282879998
21 8 190.43143142399978
22 8 190.7982858239977
23 8 191.09457331199795
24 8 191.3221463040009
25 8 191.48160614399723
26 8 191.57235148800024
27 8 191.59252991999745
28 8 191.53895731199978
29 8 191.4069565439995
30 8 191.19011558399978
31 8 190.87992345600023
32 8 190.46529331199747
33 8 189.9318504959977
34 8 189.26097407999748
35 8 188.42840294399997
36 8 187.4022335999975
37 8 186.13999180799723
38 8 184.58416972800092
39 8 182.65534387199838
40 8 180.24103987199814
41 8 177.17705625600092
42 8 173.21426841600024
43 8 167.9553423359986
44 8 160.72216012799817
45 8 150.23844633599956
46 8 133.70284339199839
47 8 103.00722047999702
48 8 9.288776447997005
1 9 106.29019238399748
2 9 141.94369843199908
3 9 161.58906777599748
4 9 174.341832191997
5 9 183.3604300799977
6 9 190.09006847999999
7 9 195.30312652800092
8 9 199.45531468799726
9 9 202.83451775999978
10 9 205.63191014399908
11 9 207.97939814399837
12 9 209.9707706879979
13 9 211.6743413759984
14 9 213.14086272000068
15 9 214.40862719999998
16 9 215.50688409599817
17 9 216.45817574400093
18 9 217.27994111999953
19 9 217.98568166400045
20 9 218.58577459199768
21 9 219.08806041599885
22 9 219.49826227199745
23 9 219.82028083199887
24 9 220.0563832319977
25 9 220.20731366399815
26 9 220.272327936
27 9 220.24915891200067
28 9 220.1339059199986
29 9 219.92084351999955
30 9 219.60213580799817
31 9 219.1674009599977
32 9 218.60314444799909
33 9 217.89191807999933
34 9 217.0111864319993
35 9 215.93169792000023
36 9 214.61516006399907
37 9 213.01082035199886
38 9 211.0503628799977
39 9 208.64000332799768
40 9 205.64783308799838
41 9 201.88267545600024
42 9 197.05665023999865
43 9 190.71404467199955
44 9 182.08247961599818
45 9 169.7167480319977
46 9 150.45840921599793
47 9 115.19193830400046
48 9 9.288776447997005
1 10 118.47973478399953
2 10 158.71803494399862
3 10 181.10774707199909
4 10 195.76980172800072
5 10 206.21762150399977
6 10 214.06345113600045
7 10 220.17243110399744
8 10 225.05756543999794
9 10 229.04476876799814
10 10 232.35177139200047
11 10 235.12969497599954
12 10 237.48661094399722
13 10 239.50166169599908
14 10 241.23393331199767
15 10 242.72820403200095
16 10 244.01882188799976
17 10 245.13233587199886
18 10 246.0893575679977
19 10 246.90588595200046
20 10 247.59423820799975
21 10 248.16373862399723
22 10 248.62120934399886
23 10 248.97129753599884
24 10 249.21670809600045
25 10 249.35833036799818
26 10 249.39527500799744
27 10 249.32483711999907
28 10 249.14236723199977
29 10 248.8410478079998
30 10 248.41155225600022
31 10 247.84156108799976
32 10 247.1150822400009
33 10 246.2114972159972
34 10 245.10425702400022
35 10 243.75901824000067
36 10 242.13100031999815
37 10 240.16111718399978
38 10 237.7702241279991
39 10 234.850254336
40 10 231.2500838399991
41 10 226.75198233599792
42 10 221.0300352
43 10 213.57123609599768
44 10 203.5104491519977
45 10 189.23542732799953
46 10 167.2327480319984
47 10 127.38148070399838
48 10 9.288776447997005
1 11 130.6727723520007
2 11 175.50602495999746
3 11 200.6560258559977
4 11 217.24785331200093
5 11 229.14852019199816
6 11 238.1359864319993
7 11 245.16700876799723
8 11 250.81099315200095
9 11 255.4312320000007
10 11 259.2715645439981
11 11 262.50205132800045
12 11 265.24488499199794
13 11 267.58996991999976
14 11 269.6047119360009
15 11 271.34040729599974
16 11 272.83652812799886
17 11 274.1236991999995
18 11 275.2257576960002
19 11 276.1612462079993
20 11 276.94447487999815
21 11 277.58629785600044
22 11 278.0946570239977
23 11 278.4749783039986
24 11 278.7304158720002
25 11 278.86201113599793
26 11 278.8687226880002
27 11 278.7473940479972
28 11 278.49260390399814
29 11 278.09640806399864
30 11 277.54795238399885
31 11 276.83292671999726
32 11 275.93278848
33 11 274.8236981759991
34 11 273.47503564799956
35 11 271.84732646399766
36 11 269.8892720639979
37 11 267.5334712319998
38 11 264.6900172800007
39 11 261.23671756799837
40 11 257.00351155199814
41 11 251.74655999999771
42 11 245.10256819199793
43 11 236.50213478400002
44 11 224.98850073599814
45 11 208.78370611199816
46 11 184.02073804799724
47 11 139.57451596799862
48 11 9.288776447997005
1 12 142.86841113600022
2 12 192.30422860800047
3 12 220.22657740799792
4 12 238.76387251200046
5 12 252.13577471999906
6 12 262.28501913599837
7 12 270.25912627199796
8 12 276.68318054399816
9 12 281.95729459199885
10 12 286.35099724799744
11 12 290.05299071999724
12 12 293.1994022400007
13 12 295.89077836799794
14 12 298.2027824639981
15 12 300.1931942400005
16 12 301.9066283519986
17 12 303.3777876479993
18 12 304.6337602559998
19 12 305.69566463999723
20 12 306.57982924799745
21 12 307.29865651199793
22 12 307.86123801600024
23 12 308.27378303999836
24 12 308.53991347199815
25 12 308.66081587199744
26 12 308.63530367999863
27 12 308.4597550079998
28 12 308.1279605759984
29 12 307.63082649600045
30 12 306.9559549439984
31 12 306.08701516799727
32 12 305.0028887039996
33 12 303.67648512
34 12 302.0731061760009
35 12 300.14813491199976
36 12 297.84379161599793
37 12 295.0844106240007
38 12 291.7694499840003
39 12 287.7627801600007
40 12 282.8756989439993
41 12 276.8386751999972
42 12 269.2516008960009
43 12 259.48939161599816
44 12 246.50451993599745
45 12 228.3542576639984
46 12 200.81894169600022
47 12 151.77015475199815
48 12 9.288776447997005
1 13 155.06603827199885
2 13 209.11025664000024
3 13 239.81426611199976
4 13 260.30927462399933
5 13 275.1669388799986
6 13 286.4940894719993
7 13 295.42837017599726
8 13 302.64998169599795
9 13 308.5953799679984
10 13 313.55941017599815
11 13 317.74913740799747
12 13 321.31442073599976
13 13 324.36630374399743
14 13 326.98861747199976
15 13 329.2455720959991
16 13 331.1868879360009
17 13 332.8513390079986
18 13 334.26926438399954
19 13 335.4643584000002
20 13 336.4549816320007
21 13 337.255096319997
22 13 337.8749483519993
23 13 338.32154649599744
24 13 338.59897574400003
25 13 338.70857932800067
26 13 338.6490140159977
27 13 338.41619251199796
28 13 338.0031106560007
29 13 337.39952025599956
30 13 336.5914567680009
31 13 335.56056652800044
32 13 334.2831482879979
33 13 332.7288652799995
34 13 330.8589411839984
35 13 328.62366028799903
36 13 325.9588101120009
37 13 322.78055961599773
38 13 318.97786291200066
39 13 314.4008655360002
40 13 308.84250009599907
41 13 302.00792140799746
42 13 293.4606735359988
43 13 282.5205557759975
44 13 268.0499220480005
45 13 247.94194406399933
46 13 217.62496742399884
47 13 163.96778188800093
48 13 9.288776447997005
1 14 167.26521600000046
2 14 225.92239718400046
3 14 259.4153963519979
4 14 281.8778296319986
5 14 298.23289343999886
6 14 310.751016192
7 14 320.65947878400004
8 14 328.69314892799724
9 14 335.3244433920007
10 14 340.87319884799723
11 14 345.56458521600047
12 14 349.5619929600009
13 14 352.986812928
14 14 355.9309378559984
15 14 358.4649346559979
16 14 360.6435763200007
17 14 362.50967807999814
18 14 364.0968092159982
19 14 365.43123532799973
20 14 366.53333990400046
21 14 367.418647296
22 14 368.0985576959972
23 14 368.5808816639984
24 14 368.8701672959995
25 14 368.96791449599743
26 14 368.8726233599995
27 14 368.5797434880009
28 14 368.08146892800045
29 14 367.3663971839991
30 14 366.4190039040007
31 14 365.2189055999998
32 14 363.7398343680007
33 14 361.9482255359972
34 14 359.80126156800094
35 14 357.2441671680009
36 14 354.20638003200094
37 14 350.59600742400073
38 14 346.29165158399996
39 14 341.1299289599986
40 14 334.88566732799836
41 14 327.23903001600047
42 14 317.7176002559995
43 14 305.58651033599773
44 14 289.6184770559998
45 14 267.54307430399746
46 14 234.437110272
47 14 176.1669596159984
48 14 9.288776447997005
1 15 179.465626368
2 15 242.73940377599723
3 15 279.0272563199982
4 15 303.46493875200093
5 15 321.3268462079991
6 15 335.04664550399974
7 15 345.9408791039977
8 15 354.798731519997
9 15 362.1282577920002
10 15 368.2740142080005
11 15 373.47904511999764
12 15 377.9200834559998
13 15 381.728724479997
14 15 385.00480742399907
15 15 387.8251683839993
16 15 390.2495754240002
17 15 392.3248366079981
18 15 394.08771686399956
19 15 395.56703692799766
20 15 396.7851847680002
21 15 397.759239936
22 15 398.50175462399864
23 15 399.02132735999794
24 15 399.3229808639977
25 15 399.40836019199725
26 15 399.2758179840002
27 15 398.9203361280009
28 15 398.33331609599725
29 15 397.50219878400094
30 15 396.40991155199816
31 15 395.0340618239991
32 15 393.3458334720002
33 15 391.3084592639988
34 15 388.8751311359977
35 15 385.98608102399885
36 15 382.564470528
37 15 378.5104673279979
38 15 373.692469248
39 15 367.9337433599982
40 15 360.99124991999815
41 15 352.5204280320011
42 15 342.01322726399843
43 15 328.6804631039979
44 15 311.2055861759979
45 15 287.15493657599865
46 15 251.2541168640009
47 15 188.36736998399792
48 15 9.288776447997005
1 16 191.66702975999863
2 16 259.5603525119972
3 16 298.6478207999974
4 16 325.0671436799986
5 16 344.44366847999794
6 16 359.3740124159995
7 16 371.2637030400007
8 16 380.95595596800047
9 16 388.99420646399955
10 16 395.74749311999904
11 16 401.4765342719996
12 16 406.3712325120007
13 16 410.5732538879989
14 16 414.1902643199974
15 16 417.30528383999746
16 16 419.98299955200025
17 16 422.274166272
18 16 424.2187054079997
19 16 425.8479536639993
20 16 427.1862942720003
21 16 428.25233203199906
22 16 429.05976883200026
23 16 429.6179865599979
24 16 429.9324710399993
25 16 430.0050193919972
26 16 429.83383219199766
27 16 429.41343052800096
28 16 428.7344232960002
29 16 427.78311551999866
30 16 426.54090009599815
31 16 424.9833937919977
32 16 423.07925990399724
33 16 420.7885747200009
34 16 418.060588032
35 16 414.83061043200064
36 16 411.0156218879979
37 16 406.50795648
38 16 401.1659458559977
39 16 394.7996920319972
40 16 387.14847436799744
41 16 377.84325196800023
42 16 366.3405964799991
43 16 351.79728307199997
44 16 332.80779110399976
45 16 306.77550105599795
46 16 268.0750656000009
47 16 200.56877567999746
48 16 9.288776447997005
1 17 203.86925567999884
2 17 276.3845429759993
3 17 318.2755622399993
4 17 346.6818224640007
5 17 367.5794411519979
6 17 383.72777855999976
7 17 396.6211054079975
8 17 407.1564564479977
9 17 415.91242598400044
10 17 423.28233907199933
11 17 429.54441062399815
12 17 434.901563136
13 17 439.5053928959993
14 17 443.4712911359977
15 17 446.88836966399975
16 17 449.8261678079975
17 17 452.33931801600045
18 17 454.47085900800045
19 17 456.254608896
20 17 457.7169093119993
21 17 458.8778879999977
22 17 459.7523642879995
23 17 460.3505034240007
24 17 460.6782451199991
25 17 460.737536256
26 17 460.5264299519981
27 17 460.0389841919984
28 17 459.2650406400005
29 17 458.18977075199956
30 17 456.7930513919979
31 17 455.04854553599813
32 17 452.9224281599986
33 17 450.37166284799997
34 17 447.34161484800023
35 17 443.762749439997
36 17 439.5459525120009
37 17 434.57583283199864
38 17 428.7007918079979
39 17 421.7179115519984
40 17 413.3489748479988
41 17 403.2006566399979
42 17 390.6943603199986
43 17 374.93305804800093
44 17 354.42247219199885
45 17 326.40324249599956
46 17 284.8992537599979
47 17 212.77099929600092
48 17 9.288776447997005
1 18 216.07216127999953
2 18 293.2114429439986
3 18 337.90931481599796
4 18 368.3069752319986
5 18 390.73116671999844
6 18 408.1038197759991
7 18 422.0077823999993
8 18 433.3937149439979
9 18 442.8751933439984
10 18 450.8696632319986
11 18 457.6726771199981
12 18 463.50004377599765
13 18 468.51316761599725
14 18 472.835061504
15 18 476.5608414720005
16 18 479.76482073599976
17 18 482.5054586880009
18 18 484.8288514559988
19 18 486.77126860799814
20 18 488.36097791999885
21 18 489.61959782399765
22 18 490.5630558719997
23 18 491.20228684799935
24 18 491.54367513599817
25 18 491.5893196799986
26 18 491.3371215359981
27 18 490.7806940159984
28 18 489.90910694399884
29 18 488.7064304639972
30 18 487.15104614399723
31 18 485.21468620799885
32 18 482.8610810880009
33 18 480.04413235199974
34 18 476.7053852159986
35 18 472.77052415999907
36 18 468.1444331519986
37 18 462.7040993279986
38 18 456.288115967997
39 18 448.6806789120002
40 18 439.5862333439988
41 18 428.58733363199957
42 18 415.0704015359977
43 18 398.08478131200025
44 18 376.0476226559998
45 18 346.03699507199815
46 18 301.7261537279972
47 18 224.9739071999984
48 18 9.288776447997005
1 19 228.27565209599976
2 19 310.0406492159977
3 19 357.54818918399906
4 19 389.9410675200009
5 19 413.896531968
6 19 432.498961152
7 19 447.41962367999815
8 19 459.6626580479993
9 19 469.8764720639974
10 19 478.5024844799989
11 19 485.85345868799743
12 19 492.1579491839977
13 19 497.5870717440007
14 19 502.27135718399813
15 19 506.31184051199835
16 19 509.7875397120009
17 19 512.7606743039984
18 19 515.2803563519982
19 19 517.3852561919978
20 19 519.1055377920004
21 19 520.4642849280008
22 19 521.4785172479977
23 19 522.1599160319988
24 19 522.5153126399977
25 19 522.5469488639982
26 19 522.2525806079993
27 19 521.6253811199974
28 19 520.6536668160005
29 19 519.3204180480009
30 19 517.6025510400009
31 19 515.4699018240002
32 19 512.883797759997
33 19 509.7951313919977
34 19 506.1416808960007
35 19 501.8444282879986
36 19 496.8023385599989
37 19 490.8848785920007
38 19 483.9209395199986
39 19 475.68195763199907
40 19 465.8551764480004
41 19 453.9991749119986
42 19 439.46554291199857
43 19 421.2501465599979
44 19 397.68171494399814
45 19 365.67586943999953
46 19 318.55536230399724
47 19 237.17739571199772
48 19 9.288776447997005
1 20 240.479645184
2 20 326.87185766399773
3 20 377.19151027200047
4 20 411.58292428799814
5 20 437.0737743359972
6 20 456.9107650559982
7 20 472.8534704640002
8 20 485.95937356799976
9 20 496.91159193600095
10 20 506.1753861119991
11 20 514.0806059519991
12 20 520.8684549119974
13 20 526.7196426240005
14 20 531.7721326080007
15 20 536.1327959039993
16 20 539.8852884479991
17 20 543.0955253759975
18 20 545.815581696
19 20 548.0864870399986
20 20 549.9402716159993
21 20 551.4014522880009
22 20 552.4881177599984
23 20 553.212691199998
24 20 553.5824302080002
25 20 553.5997217280002
26 20 553.2621834240009
27 20 552.5625484799978
28 20 551.4884006399993
29 20 550.0216488959977
30 20 548.1377763839984
31 20 545.8047528959993
32 20 542.9815464959993
33 20 539.6160890879997
34 20 535.6424563199994
35 20 530.9769991679983
36 20 525.5128442879986
37 20 519.1120258559984
38 20 511.5938388479977
39 20 502.71707750399884
40 20 492.15189196800094
41 20 479.4330193919998
42 20 463.8773468160009
43 20 444.42738892799906
44 20 419.3235740160002
45 20 385.3191882239998
46 20 335.3865684480002
47 20 249.38138879999792
48 20 9.288776447997005
1 21 252.68408294399956
2 21 343.70483558399866
3 21 396.8387665919979
4 21 433.2316769280009
5 21 460.2615690240002
6 21 481.3373975039972
7 21 498.3069312000009
8 21 512.280896256
9 21 523.9769955839994
10 21 533.8842301439993
11 21 542.3494256640012
12 21 549.6263262719976
13 21 555.9051455999988
14 21 561.3311923199991
15 21 566.017097472001
16 21 570.0510789119973
17 21 573.5026943999991
18 21 576.4269311999972
19 21 578.8671344639987
20 21 580.8571568639977
21 21 582.4229276160003
22 21 583.5835837439997
23 21 584.3522695680007
24 21 584.7366643199974
25 21 584.7393024
26 21 584.3576494079981
27 21 583.5840261119979
28 21 582.4052858879977
29 21 580.8022963199982
30 21 578.7491258879995
31 21 576.2119219200009
32 21 573.1473369599972
33 21 569.5003883520005
34 21 565.2015160319975
35 21 560.1624998399996
36 21 554.270713343998
37 21 547.3808455680005
38 21 539.3026851839991
39 21 529.7824811519972
40 21 518.4734146559972
41 21 504.8864824319972
42 21 488.30397926399974
43 21 467.6151859199993
44 21 440.97232435199794
45 21 404.96644684799844
46 21 352.21954867199815
47 21 261.58582886399836
48 21 9.288776447997005
1 22 264.8889262079972
2 22 360.53941939199814
3 22 416.4895964160005
4 22 454.8866803199996
5 22 483.4589529599991
6 22 505.777517568
7 22 523.778264063999
8 22 538.6250534399977
9 22 551.0700794879972
10 22 561.6259799039981
11 22 570.6564549119981
12 22 578.427697152
13 22 585.1393367039982
14 22 590.9439444479987
15 22 595.9598307839982
16 22 600.2797132799998
17 22 603.9767393279996
18 22 607.1087416319986
19 22 609.7213486079988
20 22 611.8502008319986
21 22 613.5226076159977
22 22 614.7587289599975
23 22 615.5724188159993
24 22 615.9717688319993
25 22 615.9594493439977
26 22 615.5327946239998
27 22 614.6837038079984
28 22 613.3983298559987
29 22 611.6565104639982
30 22 609.4309363199973
31 22 606.6859645440004
32 22 603.375973632001
33 22 599.4431216639974
34 22 594.8142681599973
35 22 589.396693248
36 22 583.0720865279973
37 22 575.6878748159977
38 22 567.0444326400008
39 22 556.87556736
40 22 544.817571839999
41 22 530.3578152959996
42 22 512.7441016319998
43 22 490.8125675520009
44 22 462.6273277440007
45 22 424.6172766720007
46 22 369.0541301760007
47 22 273.79066982399934
48 22 9.288776447997005
1 23 277.09414271999975
2 23 377.37549388799863
3 23 436.1437509120005
4 23 476.5475082239989
5 23 506.6652671999979
6 23 530.2302197759977
7 23 549.2662801919996
8 23 564.990363648
9 23 578.1890626560005
10 23 589.3985525759997
11 23 598.9993182719973
12 23 607.2699156480002
13 23 614.4192990720006
14 23 620.6072209919972
15 23 625.9576089599981
16 23 630.5676088319985
17 23 634.5138885120004
18 23 637.8570984960008
19 23 640.6450859519998
20 23 642.9152517120006
21 23 644.6962575360002
22 23 646.0092633599984
23 23 646.8688120319971
24 23 647.2834076159972
25 23 647.2558448640004
26 23 646.783329024001
27 23 645.8573537280009
28 23 644.4633830399974
29 23 642.5802478079992
30 23 640.1792908799986
31 23 637.2231160319984
32 23 633.6638668799987
33 23 629.4408998399972
34 23 624.4775447039997
35 23 618.6766556159987
36 23 611.9143050239973
37 23 604.0307404799975
38 23 594.8170053119984
39 23 583.9945482239982
40 23 571.1828797440002
41 23 555.8458314239999
42 23 537.1968038399972
43 23 514.018884096001
44 23 484.288155648
45 23 444.27142886399974
46 23 385.89020467199725
47 23 285.9958886399986
48 23 9.288776447997005
1 24 289.29972095999744
2 24 394.2129945600005
3 24 455.8010803199977
4 24 498.2139095039988
5 24 529.8801361919998
6 24 554.6949742079981
7 24 574.7702883840011
8 24 591.3759628799991
9 24 605.3329059839982
10 24 617.2007339519977
11 24 627.3766333439993
12 24 636.1514311679989
13 24 643.7433254399999
14 24 650.3191741440002
15 24 656.0084459519989
16 24 660.9126551039977
17 24 665.1119370239979
18 24 668.6696931839996
19 24 671.6359664639984
20 24 674.0498718719991
21 24 675.941389055998
22 24 677.3326640639982
23 24 678.2389079039972
24 24 678.6690255359999
25 24 678.6259407360004
26 24 678.1067274239998
27 24 677.1024875519997
28 24 675.598000895999
29 24 673.5711283199975
30 24 670.9918878719981
31 24 667.8211622399988
32 24 664.0089154559989
33 24 659.4917368319982
34 24 654.1894978559986
35 24 648.0006796800008
36 24 640.7958182399991
37 24 632.4080555519997
38 24 622.6191866880005
39 24 611.138391552
40 24 597.56848128
41 24 581.3498396159976
42 24 561.6615559680009
43 24 537.2337507839977
44 24 505.954556928
45 24 463.9287605759981
46 24 402.72770764800026
47 24 298.2014645759995
48 24 9.288776447997005
1 25 301.5056494079982
2 25 411.0519029759998
3 25 475.4615431679986
4 25 519.8857989119991
5 25 553.1034309120009
6 25 579.1716034559972
7 25 600.2900605439975
8 25 617.7815723519991
9 25 632.501266175999
10 25 645.0321254400009
11 25 655.7879439360006
12 25 665.0717299199997
13 25 673.1108490240002
14 25 680.07919104
15 25 686.1116874239989
16 25 691.3141608960002
17 25 695.7701521920006
18 25 699.5457745919991
19 25 702.6932090879984
20 25 705.2532526079989
21 25 707.2571819519982
22 25 708.7280947200009
23 25 709.6818677759989
24 25 710.1277839359996
25 25 710.0689006079981
26 25 709.5021603839996
27 25 708.4182781439989
28 25 706.8013816319988
29 25 704.6283709439977
30 25 701.8679692799976
31 25 698.4793797119984
32 25 694.4104189440003
33 25 689.5949783039981
34 25 683.9495147519984
35 25 677.3682055679981
36 25 669.7161169919998
37 25 660.8193638399999
38 25 650.4505804800008
39 25 638.3067517440007
40 25 623.974090752
41 25 606.8696117759979
42 25 586.1381875200009
43 25 560.4570455039986
44 25 527.6264463360002
45 25 483.5892234239991
46 25 419.5666160639993
47 25 310.4073953280009
48 25 9.288776447997005
1 26 313.7119395839981
2 26 427.8922375680002
3 26 495.12518323199765
4 26 541.5632593919988
5 26 576.3352780799997
6 26 603.6602849279991
7 26 625.825827072
8 26 644.2074731520008
9 26 659.6944888319993
10 26 672.893127935998
11 26 684.233703936
12 26 694.0313233919984
13 26 702.5224389119984
14 26 709.8878822399988
15 26 716.2679900160009
16 26 721.7728197120002
17 26 726.4892643839992
18 26 730.4860961279999
19 26 733.8175925759991
20 26 736.5262003199983
21 26 738.6444564479974
22 26 740.1963916799981
23 26 741.1985279999976
24 26 741.6605237759973
25 26 741.585558528
26 26 740.9704573440008
27 26 739.8055526399982
28 26 738.0743293439984
29 26 735.7527544319984
30 26 732.8082908159984
31 26 729.1984919040008
32 26 724.8690777600002
33 26 719.7512808960003
34 26 713.7582059519974
35 26 706.779793151999
36 26 698.6757127679992
37 26 689.2651238399993
38 26 678.3115806720004
39 26 665.4999743999972
40 26 650.3999892480009
41 26 632.4053759999994
42 26 610.6268689919987
43 26 583.6888926719975
44 26 549.303906816
45 26 503.2528634879982
46 26 436.40694835199884
47 26 322.61368319999997
48 26 9.288776447997005
1 27 325.9186030079986
2 27 444.73406284799773
3 27 514.7921456639976
4 27 563.2465443839995
5 27 599.5760555519988
6 27 628.1615462399983
7 27 651.3782745599998
8 27 670.6545246719982
9 27 686.9136061439991
10 27 700.7849533439975
11 27 712.715298047997
12 27 723.0317644799986
13 27 731.9797954559974
14 27 739.7471001599979
15 27 746.4793351680007
16 27 752.290735103998
17 27 757.27148544
18 27 761.4929617920003
19 27 765.0115015679977
20 27 767.8711572479997
21 27 770.105700863998
22 27 771.7400778239992
23 27 772.7914321919998
24 27 773.2697955839976
25 27 773.178465023999
26 27 772.5141411840007
27 27 771.2667970559986
28 27 769.419286272
29 27 766.9466634240009
30 27 763.8151564799988
31 27 759.9807129599976
32 27 755.3869954559991
33 27 749.9626260480001
34 27 743.6174238720005
35 27 736.2371519999992
36 27 727.6761538559995
37 27 717.7467202559975
38 27 706.2034060800001
39 27 692.7190917120009
40 27 676.8470430719993
41 27 657.9578234879992
42 27 635.1281279999972
43 27 606.9296701440007
44 27 570.9871918080007
45 27 522.919825919998
46 27 453.2487759359975
47 27 334.8203489279977
48 27 9.288776447997005
1 28 338.12567193599773
2 28 461.57749401599796
3 28 534.4626815999982
4 28 584.9360824320012
5 28 622.8264222719978
6 28 652.6762974719991
7 28 676.948594175997
8 28 697.1242129919979
9 28 714.160406015999
10 28 728.7096821759985
11 28 741.2351039999984
12 28 752.075707391998
13 28 761.4858447359998
14 28 769.6600104959983
15 28 776.749114368001
16 28 782.8714990079986
17 28 788.1205800959984
18 28 792.5702883840011
19 28 796.2789772799999
20 28 799.292272896
21 28 801.6451476479997
22 28 803.3634408959994
23 28 804.4649095679986
24 28 804.959935487998
25 28 804.8519423999976
26 28 804.1375065599977
27 28 802.8062461439974
28 28 800.84040192
29 28 798.2141391359993
30 28 794.8924830719995
31 28 790.8298053119993
32 28 785.9677570559986
33 28 780.2324052480002
34 28 773.5303342080009
35 28 765.7432012799975
36 28 756.720096767999
37 28 746.2665262079988
38 28 734.1281349119972
39 28 719.9658915840009
40 28 703.3167313919988
41 28 683.5281431040005
42 28 659.6428792319977
43 28 630.1800368639996
44 28 592.6767298559982
45 28 542.5903595519975
46 28 470.09220710399745
47 28 347.0274178560007
48 28 9.288776447997005
1 29 350.33318553599975
2 29 478.42269696
3 29 554.1371527679988
4 29 606.632514047999
5 29 646.0873413119983
6 29 677.2058749439993
7 29 702.5385277440008
8 29 723.6187061760005
9 29 741.4374896639981
10 29 756.6703534079998
11 29 769.7965824
12 29 781.1670159359976
13 29 791.0448238079993
14 29 799.6312028159974
15 29 807.0822374400009
16 29 813.5203023359979
17 29 819.0419927039998
18 29 823.7237391359974
19 29 827.6258672640008
20 29 830.7955376639984
21 29 833.2689047039972
22 29 835.0726717440011
23 29 836.2251901439972
24 29 836.7371965439986
25 29 836.6122229760005
26 29 835.8467351039985
27 29 834.4300031999991
28 29 832.3436689919993
29 29 829.5610291200002
30 29 826.045933824
31 29 821.7512202239976
32 29 816.6165626879991
33 29 810.56552832
34 29 803.501526528
35 29 795.3021803519972
36 29 785.8114053119988
37 29 774.8280023039995
38 29 762.0888084479993
39 29 747.2429775360009
40 29 729.8112245759975
41 29 709.1180789759974
42 29 684.1724590079989
43 29 653.440955904
44 29 614.3731614720002
45 29 562.2648330239994
46 29 486.9374077439986
47 29 359.2349314559989
48 29 9.288776447997005
1 30 362.54120371199883
2 30 495.26989747200093
3 30 573.816072960001
4 30 628.336712448001
5 30 669.3601374719983
6 30 701.7521195519988
7 30 728.1504691200009
8 30 750.1409740799988
9 30 768.7484144639976
10 30 784.671105024001
11 30 798.4044264960005
12 30 810.3109224960002
13 30 820.6624719360004
14 30 829.6668771839979
15 30 837.485319168001
16 30 844.2441377279993
17 30 850.0430407679986
18 30 854.960912640001
19 30 859.0600028159997
20 30 862.3889786879992
21 30 864.985142016
22 30 866.8760417279974
23 30 868.0806143999984
24 30 868.6099353599977
25 30 868.4676472319977
26 30 867.650107392
27 30 866.1462382080009
28 30 863.9371100160002
29 30 860.995166976
30 30 857.2831073279995
31 30 852.7522659839995
32 30 847.3403957759995
33 30 840.9686100480003
34 30 833.5372008960004
35 30 824.9198261759973
36 30 814.9553118719974
37 30 803.4358463999997
38 30 790.0895577599996
39 30 774.5539000319995
40 30 756.33349248
41 30 734.7300180480003
42 30 708.7187013119974
43 30 676.7137520640002
44 30 636.0773598719982
45 30 581.9437532159974
46 30 503.7846105600007
47 30 371.4429496319979
48 30 9.288776447997005
1 31 374.74980249599975
2 31 512.1194065919989
3 31 593.5001126400005
4 31 650.049850367999
5 31 692.646575616001
6 31 726.3174597119981
7 31 753.787572479997
8 31 776.6949265919986
9 31 796.0978506239983
10 31 812.717356032
11 31 827.0647833599986
12 31 839.5142561279981
13 31 850.3462471679982
14 31 859.7750768639982
15 31 867.9669281279979
16 31 875.0520368639986
17 31 881.1331637759984
18 31 886.2915962880006
19 31 890.5914662400005
20 31 894.0829109759982
21 31 896.8043566079981
22 31 898.7841815039998
23 31 900.0418867199973
24 31 900.5888816640008
25 31 900.4289195520005
26 31 899.5582448639972
27 31 897.965455104
28 31 895.6310423039993
29 31 892.5266280959997
30 31 888.6137886719981
31 31 883.8423912960001
32 31 878.1482949119986
33 31 871.4502190079972
34 31 863.6454005760007
35 31 854.603603712
36 31 844.1586455039993
37 31 832.096205567999
38 31 818.1358087679986
39 31 801.9033361920002
40 31 782.8874426879988
41 31 760.3671214080005
42 31 733.2840437759977
43 31 700.0001902079988
44 31 657.7904977920002
45 31 601.627792896001
46 31 520.6341196799987
47 31 383.65154841599883
48 31 9.288776447997005
1 32 386.95908556799884
2 32 528.9716275199988
3 32 613.1901634560008
4 32 671.7734576639995
5 32 715.9489643519986
6 32 750.9050795519981
7 32 779.4539504639984
8 32 803.2856348160003
9 32 823.4918346239999
10 32 840.8160829439972
11 32 855.7855326719994
12 32 868.7857397759984
13 32 880.1056581119973
14 32 889.9660177919998
15 32 898.5379184639995
16 32 905.955420671999
17 32 912.3242757119981
18 32 917.728118783998
19 32 922.2329341439984
20 32 925.8902945280005
21 32 928.7397250559977
22 32 930.8104151039979
23 32 932.1224256000002
24 32 932.6874862080006
25 32 932.5094584319995
26 32 931.5844807680005
27 32 929.9008235519993
28 32 927.4384258559975
29 32 924.1680959999975
30 32 920.0503134720004
31 32 915.0335009279988
32 32 909.051681024
33 32 902.021209343999
34 32 893.8363415039981
35 32 884.3630146559991
36 32 873.4301268479986
37 32 860.8169525759986
38 32 846.2345356799998
39 32 829.2973201919978
40 32 809.4781532159976
41 32 786.0334993919978
42 32 757.8716613120009
43 32 723.3025789440006
44 32 679.5141050880006
45 32 621.3178437119975
46 32 537.4863383039975
47 32 395.86083148799764
48 32 9.288776447997005
1 33 399.1691865599977
2 33 545.827087872
3 33 632.8873912319998
4 33 693.5095434239979
5 33 739.2703057919986
6 33 775.5190940160008
7 33 805.1549068799973
8 33 829.9196190720003
9 33 850.9380917760003
10 33 868.9761792000008
11 33 884.5766691840005
12 33 898.1364026880003
13 33 909.9526786559991
14 33 920.2525309439998
15 33 929.2118837759994
16 33 936.9685486080004
17 33 943.6312074239995
18 33 949.285806336
19 33 954.0001405439994
20 33 957.8271882239998
21 33 960.8075573760004
22 33 962.9712322559989
23 33 964.338819840001
24 33 964.9223723519972
25 33 964.7258526720002
26 33 963.7452979199974
27 33 961.9686535679972
28 33 959.375317248
29 33 955.9353023999986
30 33 951.6080010239983
31 33 946.3404349439975
32 33 940.0648066560007
33 33 932.6951746559988
34 33 924.1228546559984
35 33 914.2100352000007
36 33 902.7807897600005
37 33 889.608089088
38 33 874.3946319359995
39 33 856.7435773439981
40 33 836.1121374719972
41 33 811.7344581119975
42 33 782.4856780800005
43 33 746.6239203840004
44 33 701.2501908479991
45 33 641.0150714880002
46 33 554.3418009599995
47 33 408.0709324800007
48 33 9.288776447997005
1 34 411.3802851839975
2 34 562.6864880639991
3 34 652.5933235199979
4 34 715.260724992
5 34 762.6145144320002
6 34 800.1648483840005
7 34 830.8972892159984
8 34 856.6052474880003
9 34 878.4464808959992
10 34 897.2089367039991
11 34 913.4508326399979
12 34 927.58012416
13 34 939.9023170559975
14 34 950.6506291200009
15 34 960.0057285119989
16 34 968.1091015679986
17 34 975.0723148800007
18 34 980.9835747840006
19 34 985.91246208
20 34 989.9133419519973
21 34 993.0278891519984
22 34 995.2868689920007
23 34 996.7114275839979
24 34 997.3139351039974
25 34 997.0984604159972
26 34 996.0609323519982
27 34 994.1889853439991
28 34 991.4614732799984
29 34 987.8476239359991
30 34 983.305769471999
31 34 977.7815400959975
32 34 971.2053619199996
33 34 963.4890193919981
34 34 954.5209528319995
35 34 944.1596735999993
36 34 932.2245135360008
37 34 918.4822548479981
38 34 902.6273894399977
39 34 884.2519664639972
40 34 862.7977658879975
41 34 837.4768381439977
42 34 807.131432448
43 34 769.9681290239979
44 34 723.001372415997
45 34 660.7210037759983
46 34 571.2012011519989
47 34 420.2820287999995
48 34 9.288776447997005
1 35 423.5926141439984
2 35 579.5507566079999
3 35 672.309985535998
4 35 737.0304583679997
5 35 785.9867212799977
6 35 824.8493053439994
7 35 856.6899609599975
8 35 883.35328896
9 35 906.0296186879984
10 35 925.5287208959975
11 35 942.4240104959982
12 35 957.1343662079985
13 35 969.9733601279993
14 35 981.1802787840008
15 35 990.9404467199979
16 35 999.3989675519972
17 35 1006.6702394879975
18 35 1012.8447083520009
19 35 1017.9937059839979
20 35 1022.1729845760002
21 35 1025.4252602880001
22 35 1027.7820887040002
23 35 1029.2651481599985
24 35 1029.8871221759973
25 35 1029.652180991998
26 35 1028.556154367999
27 35 1026.5863587839979
28 35 1023.7211136000002
29 35 1019.9288678399972
30 35 1015.1669007359983
31 35 1009.3794647039985
32 35 1002.4952255999974
33 35 994.4237375999974
34 35 985.0506024959994
35 35 974.2307166719972
36 35 961.7787555839994
37 35 947.4554303999975
38 35 930.9471759360011
39 35 911.835104256
40 35 889.5458073600012
41 35 863.269512191998
42 35 831.8158871039979
43 35 793.3403358719995
44 35 744.7711057920009
45 35 680.4376657919984
46 35 588.0654696959997
47 35 432.49435776000047
48 35 9.288776447997005
1 36 435.80649369599814
2 36 596.4211399679983
3 36 692.0400913919991
4 36 758.8233469440012
5 36 809.3937208319971
6 36 849.5816163840007
7 36 882.5444974080002
8 36 910.177698816
9 36 933.7037368319975
10 36 953.953883135999
11 36 971.5164871680003
12 36 986.821161983999
13 36 1000.1893847039995
14 36 1011.8664138239982
15 36 1022.0421496319973
16 36 1030.8652600320006
17 36 1038.4529518079985
18 36 1044.8978826240002
19 36 1050.2731376639986
20 36 1054.6358330879993
21 36 1058.0297471999997
22 36 1060.4872097279995
23 36 1062.0304404479973
24 36 1062.672436223998
25 36 1062.4174732800004
26 36 1061.261273088001
27 36 1059.1908433920007
28 36 1056.1839621119993
29 36 1052.208299519998
30 36 1047.2200773119987
31 36 1041.1621770239994
32 36 1033.9615180800008
33 36 1025.5254405120006
34 36 1015.7367375360006
35 36 1004.4467412479974
36 36 991.4655490559991
37 36 976.5479070719998
38 36 959.3723358719977
39 36 939.5092223999995
40 36 916.3702149120003
41 36 889.1240463359998
42 36 856.5482004480004
43 36 816.7473354239992
44 36 766.5639943679984
45 36 700.1677716479995
46 36 604.9358530559981
47 36 444.708237312
48 36 9.288776447997005
1 37 448.0223616000009
2 37 613.2993454080005
3 37 711.7873320960011
4 37 780.6456161280009
5 37 832.8446254080009
6 37 874.3739673599972
7 37 908.4761625599986
8 37 937.096720127998
9 37 961.4898777599979
10 37 982.5080232959973
11 37 1000.7541711359979
12 37 1016.6684567039986
13 37 1030.580128511998
14 37 1042.7403133439993
15 37 1053.3434388480005
16 37 1062.5417118719986
17 37 1070.4551270399988
18 37 1077.178553855998
19 37 1082.7868400639984
20 37 1087.3384796159983
21 37 1090.8783106559995
22 37 1093.4394600959995
23 37 1095.0446891519982
24 37 1095.7073149439984
25 37 1095.4317219839975
26 37 1094.213525759998
27 37 1092.0394091519972
28 37 1088.8866086399983
29 37 1084.7220019199976
30 37 1079.5007485440003
31 37 1073.1643522559998
32 37 1065.6379722239997
33 37 1056.8267320320006
34 37 1046.6106370559978
35 37 1034.8374850559997
36 37 1021.3128437759988
37 37 1005.7855933439981
38 37 987.9264760319998
39 37 967.2953633279996
40 37 943.289238527999
41 37 915.0557114879979
42 37 881.340551424001
43 37 840.198242304
44 37 788.3862635519981
45 37 719.9150123519975
46 37 621.8140584959999
47 37 456.9241052159989
48 37 9.288776447997005
1 38 460.2408330239993
2 38 630.1877644799986
3 38 731.5568455680007
4 38 802.5058552320006
5 38 856.3518904319975
6 38 899.2428157439977
7 38 934.5053652480008
8 38 964.1345034239988
9 38 989.4156180479977
10 38 1011.2218030080008
11 38 1030.1704427519974
12 38 1046.7119969279977
13 38 1061.1833702400004
14 38 1073.8415024639978
15 38 1084.8853186560004
16 38 1094.4705576959973
17 38 1102.7200250879973
18 38 1109.7308321279984
19 38 1115.579602943998
20 38 1120.3262415359973
21 38 1124.0166781439993
22 38 1126.6848437759993
23 38 1128.354061823999
24 38 1129.037983488001
25 38 1128.7410946559983
26 38 1127.4589071360008
27 38 1125.177774336
28 38 1121.8743705599973
29 38 1117.5147647999975
30 38 1112.053026816001
31 38 1105.4292526079994
32 38 1097.5668180479981
33 38 1088.3686095359997
34 38 1077.7118261760002
35 38 1065.4407267839983
36 38 1051.3563839999977
37 38 1035.2018626560007
38 38 1016.6402580480004
39 38 995.2211036159997
40 38 970.327021824
41 38 941.0849141760002
42 38 906.2093998079972
43 38 863.7055050239993
44 38 810.2465026559979
45 38 739.6845258239972
46 38 638.7024775679984
47 38 469.14257663999723
48 38 9.288776447997005
1 39 472.4627950079986
2 39 647.0898370560002
3 39 751.3559608319981
4 39 824.4161740800002
5 39 879.9328604159972
6 39 924.2108167680007
7 39 960.6598410239982
8 39 991.3234636799984
9 39 1017.5175705599981
10 39 1040.135516927998
11 39 1059.8087692799986
12 39 1076.9979686400009
13 39 1092.0475998719994
14 39 1105.2203996159985
15 39 1116.7198179839993
16 39 1126.705174271998
17 39 1135.3021286399999
18 39 1142.6100917759982
19 39 1148.7075217920008
20 39 1153.6557788159976
21 39 1157.501924351999
22 39 1160.2807280640004
23 39 1162.0161008640005
24 39 1162.7220349440008
25 39 1162.403133696
26 39 1161.054791423998
27 39 1158.6630205439997
28 39 1155.2039101439987
29 39 1150.6426836479998
30 39 1144.9322864640008
31 39 1138.0113561599976
32 39 1129.801432319998
33 39 1120.2031088639988
34 39 1109.090723327997
35 39 1096.3049564159974
36 39 1081.642358015998
37 39 1064.840191487999
38 39 1045.5539696640005
39 39 1023.323056128
40 39 997.5159797759984
41 39 967.2393899519975
42 39 931.1773985279993
43 39 887.286475007999
44 39 832.1568215039974
45 39 759.4836410879985
46 39 655.604547839999
47 39 481.36454092799744
48 39 9.288776447997005
1 40 484.68958617599867
2 40 664.010678016001
3 40 771.195451391998
4 40 846.3941429759996
5 40 903.6123194879981
6 40 949.3098163200009
7 40 986.9780021760007
8 40 1018.707876864
9 40 1045.8451146239972
10 40 1069.3028966399986
11 40 1089.7265664000001
12 40 1107.5868587520001
13 40 1123.2358548479986
14 40 1136.9421573119994
15 40 1148.9138311679994
16 40 1159.313875199998
17 40 1168.2709148159986
18 40 1175.886747647998
19 40 1182.2417579519993
20 40 1187.3988311040011
21 40 1191.4062174720007
22 40 1194.299580671998
23 40 1196.1034490879974
24 40 1196.8321743359982
25 40 1196.4904819200008
26 40 1195.0736463360004
27 40 1192.5673159679982
28 40 1188.946960127997
29 40 1184.1769198079987
30 40 1178.2089423360005
31 40 1170.9801423360004
32 40 1162.410133247998
33 40 1152.3971220479991
34 40 1140.8124810239979
35 40 1127.4932113920004
36 40 1112.2312458240003
37 40 1094.7579863039998
38 40 1074.7213516799982
39 40 1051.650600191999
40 40 1024.9003952639973
41 40 993.5575534079973
42 40 956.2764003840006
43 40 910.96593408
44 40 854.1347904000006
45 40 779.3231316479984
46 40 672.5253911040005
47 40 493.5913320959977
48 40 9.288776447997005
1 41 496.9232939519972
2 41 680.9582292479996
3 41 791.0917770239986
4 41 868.4661058559989
5 41 927.4267031040005
6 41 974.5857584639994
7 41 1013.5142691839993
8 41 1046.3494694400003
9 41 1074.466112255998
10 41 1098.7969006079973
11 41 1120.000967424
12 41 1138.5592151040007
13 41 1154.831470847999
14 41 1169.0923737599976
15 41 1181.5547903999993
16 41 1192.38558336
17 41 1201.7165022719998
18 41 1209.651881471997
19 41 1216.2741442560007
20 41 1221.6478164479986
21 41 1225.8224133119993
22 41 1228.8345546239987
23 41 1230.709430016001
24 41 1231.4617827839984
25 41 1231.0964628480003
26 41 1229.6086202879972
27 41 1226.983511808001
28 41 1223.1959454719986
29 41 1218.209306112
30 41 1211.9740761599999
31 41 1204.4257297919976
32 41 1195.4818414080003
33 41 1185.0380812799988
34 41 1172.9626974720004
35 41 1159.088827392001
36 41 1143.2036044799977
37 41 1125.0323873279995
38 41 1104.2153533439998
39 41 1080.2715978239996
40 41 1052.5419878399975
41 41 1020.0938204159995
42 41 981.5523425279991
43 41 934.7803176959984
44 41 876.2067532799999
45 41 799.2194572799991
46 41 689.4729400319982
47 41 505.82503756799906
48 41 9.288776447997005
1 42 509.16737894399796
2 42 697.9454415359977
3 42 811.0712471039976
4 42 890.673154560001
5 42 951.4314455039986
6 42 1000.1069084160002
7 42 1040.347819007998
8 42 1074.3364085759977
9 42 1103.4760181760003
10 42 1128.7188149759975
11 42 1150.7379171840012
12 42 1170.0246965759993
13 42 1186.9470627839996
14 42 1201.7860300799987
15 42 1214.7595706879983
16 42 1226.0386851839983
17 42 1235.758484736
18 42 1244.0260385279978
19 42 1250.9259816960002
20 42 1256.5246049279972
21 42 1260.8728081919978
22 42 1264.008236543998
23 42 1265.956803071998
24 42 1266.733672703998
25 42 1266.3438359040013
26 42 1264.7823022080006
27 42 1262.0339043839986
28 42 1258.0727362559983
29 42 1252.8611435519992
30 42 1246.3482332160006
31 42 1238.4677122559979
32 42 1229.1349455359993
33 42 1218.242863871999
34 42 1205.6563537919972
35 42 1191.2044193279976
36 42 1174.6690859520004
37 42 1155.7693370880004
38 42 1134.137267712
39 42 1109.2815037439982
40 42 1080.5289269759987
41 42 1046.9273702399985
42 42 1007.073490175999
43 42 958.7850600960003
44 42 898.4138019839979
45 42 819.1989273599982
46 42 706.4601546239975
47 42 518.069124864001
48 42 9.288776447997005
1 43 521.4280158720007
2 43 714.994919424
3 43 831.1783679999984
4 43 913.0825244159986
5 43 975.714388991999
6 43 1025.9783861760002
7 43 1067.5976394240008
8 43 1102.7985500159975
9 43 1133.0131069439985
10 43 1159.2134254079974
11 43 1182.087240192
12 43 1202.137046783998
13 43 1219.739431679998
14 43 1235.182323455998
15 43 1248.6892584960008
16 43 1260.4357578239976
17 43 1270.5606167039982
18 43 1279.1738972160006
19 43 1286.3626652159978
20 43 1292.195146752001
21 43 1296.723748607998
22 43 1299.987254015999
23 43 1302.0123571199997
24 43 1302.8146859520002
25 43 1302.3993876479979
26 43 1300.7613173760005
27 43 1297.8848447999987
28 43 1293.7432757760007
29 43 1288.2978270720012
30 43 1281.496091903999
31 43 1273.269844224
32 43 1263.5320181759987
33 43 1252.172551680001
34 43 1239.0526471680005
35 43 1223.996788224
36 43 1206.7814338559983
37 43 1187.1186624000004
38 43 1164.6318781440002
39 43 1138.8185925120006
40 43 1108.9910684159986
41 43 1074.1771906559975
42 43 1032.9449702399997
43 43 983.0680035840008
44 43 920.82317184
45 43 839.3060482559988
46 43 723.5096302079986
47 43 530.3297594879987
48 43 9.288776447997005
1 44 533.7173399039998
2 44 732.1495818239983
3 44 851.4939571199983
4 44 935.8108577280002
5 44 1000.421826048
6 44 1052.3694136319975
7 44 1095.450119424001
8 44 1131.934980096001
9 44 1163.2858606079978
10 44 1190.4961996799989
11 44 1214.2696435199996
12 44 1235.1209310719973
13 44 1253.4362795520003
14 44 1269.5112921599984
15 44 1283.575707647998
16 44 1295.8100697599975
17 44 1306.3572702719973
18 44 1315.3306982399977
19 44 1322.8201036799974
20 44 1328.8958507519997
21 44 1333.6120189439996
22 44 1337.0086402560005
23 44 1339.1132728319972
24 44 1339.942056191998
25 44 1339.5003056640005
26 44 1337.7827036159983
27 44 1334.7731174399976
28 44 1330.4439797759997
29 44 1324.755265536001
30 44 1317.6528929280003
31 44 1309.0664977919992
32 44 1298.9063301119986
33 44 1287.0589985279971
34 44 1273.381615872001
35 44 1257.6936360959983
36 44 1239.7653204479986
37 44 1219.301063423999
38 44 1195.9146524159974
39 44 1169.0913461759997
40 44 1138.127498495998
41 44 1102.0296683520003
42 44 1059.335997695997
43 44 1007.7754406399979
44 44 943.5515051519974
45 44 859.6216373759986
46 44 740.6642949119981
47 44 542.6190835199977
48 44 9.288776447997005
1 45 546.0628170239982
2 45 749.5009343999996
3 45 872.1787184640009
4 45 959.0759631360011
5 45 1025.8134566399997
6 45 1079.5690068479976
7 45 1124.2145410559979
8 45 1162.0690721279998
9 45 1194.6275688959986
10 45 1222.907514624001
11 45 1247.630660352001
12 45 1269.3256980479996
13 45 1288.3898004480002
14 45 1305.127298303998
15 45 1319.7749345279992
16 45 1332.5189230080011
17 45 1343.5067404799988
18 45 1352.855496960001
19 45 1360.6579399680002
20 45 1366.986811392001
21 45 1371.898040831999
22 45 1375.4330380799977
23 45 1377.6203220480006
24 45 1378.4765944319984
25 45 1378.0073548799999
26 45 1376.2071014399992
27 45 1373.0591370239997
28 45 1368.5349404160008
29 45 1362.5931018239994
30 45 1355.1776916479996
31 45 1346.2159680000007
32 45 1335.615181056001
33 45 1323.2582277119996
34 45 1308.9976220160006
35 45 1292.6471569919981
36 45 1273.9700851199998
37 45 1252.6620825599975
38 45 1228.3259696640005
39 45 1200.4330544640004
40 45 1168.2615905280009
41 45 1130.7940922879984
42 45 1086.5355909120012
43 45 1033.1670712319979
44 45 966.8166105599981
45 45 880.3063987199974
46 45 758.0156474879991
47 45 554.9645629439972
48 45 9.288776447997005
1 46 558.5415782400007
2 46 767.2780638720006
3 46 893.59330176
4 46 983.3274869759981
5 46 1052.3947898879983
6 46 1108.1174745600001
7 46 1154.4532876799974
8 46 1193.7775933440007
9 46 1227.6246389760004
10 46 1257.0404336639983
11 46 1282.7680473600005
12 46 1305.3524912639973
13 46 1325.2036400639988
14 46 1342.6358515199995
15 46 1357.8938657280005
16 46 1371.17031552
17 46 1382.6178593279974
18 46 1392.3577704959996
19 46 1400.486141951997
20 46 1407.0783605760007
21 46 1412.1924111359979
22 46 1415.8712309760003
23 46 1418.1443942399978
24 46 1419.0292247040004
25 46 1418.531429375998
26 46 1416.6452989439997
27 46 1413.3535142399976
28 46 1408.626498816001
29 46 1402.4213130240005
30 46 1394.679979008
31 46 1385.3271006719972
32 46 1374.2665920000002
33 46 1361.3771750399999
34 46 1346.5061959679988
35 46 1329.4610196479987
36 46 1309.9969036800005
37 46 1287.7994972160009
38 46 1262.458916351998
39 46 1233.4301568
40 46 1199.9701439999994
41 46 1161.0328734720006
42 46 1115.0840954879995
43 46 1059.7484459519978
44 46 991.0681758719971
45 46 901.7210257919993
46 46 775.79282304
47 46 567.4433725440002
48 46 9.288827135998847
1 47 571.4704857599988
2 47 786.2129717759999
3 47 916.7138242559981
4 47 1009.6672988159993
5 47 1081.3337049600004
6 47 1139.2193410559978
7 47 1187.3925319680004
8 47 1228.3002685440003
9 47 1263.5257559039976
10 47 1294.1498396159989
11 47 1320.9411870719973
12 47 1344.4640801279982
13 47 1365.1432128000004
14 47 1383.3045020159975
15 47 1399.201827840001
16 47 1413.0350968320008
17 47 1424.962791936001
18 47 1435.110859007998
19 47 1443.5791073280002
20 47 1450.445870591998
21 47 1455.7713937919984
22 47 1459.6003100159987
23 47 1461.9633546239997
24 47 1462.8785333760009
25 47 1462.3517790719975
26 47 1460.377161215999
27 47 1456.9366717439975
28 47 1451.9995752959999
29 47 1445.5212387840008
30 47 1437.441414912
31 47 1427.6817745919977
32 47 1416.1425062400006
33 47 1402.6976616959982
34 47 1387.1887626239975
35 47 1369.415897855998
36 47 1349.1251919359984
37 47 1325.9907256320002
38 47 1299.5878049280007
39 47 1269.352147967998
40 47 1234.5150850559983
41 47 1193.995772928
42 47 1146.2110110719973
43 47 1088.7137994239974
44 47 1017.4358177279979
45 47 924.8707699199995
46 47 794.758344192
47 47 580.4042849279978
48 47 9.32222361600023
1 48 585.8761651199998
2 48 808.2338204159986
3 48 943.6270279679984
4 48 1040.1189465600003
5 48 1114.5158876159978
6 48 1174.593196799998
7 48 1224.5707422720009
8 48 1266.989034239999
9 48 1303.4928844800013
10 48 1335.2057694719983
11 48 1362.9269928959984
12 48 1387.2435171839995
13 48 1408.5972149759998
14 48 1427.3272604159986
15 48 1443.6979061759994
16 48 1457.9172610559992
17 48 1470.1503260159973
18 48 1480.528240127999
19 48 1489.1549414400006
20 48 1496.1120053759985
21 48 1501.4621790719991
22 48 1505.2519411199978
23 48 1507.5133125120005
24 48 1508.2650431999984
25 48 1507.5133125120005
26 48 1505.2519411199978
27 48 1501.4621790719991
28 48 1496.1120053759985
29 48 1489.1549414400006
30 48 1480.528240127999
31 48 1470.1503260159973
32 48 1457.9172610559992
33 48 1443.6979061759994
34 48 1427.3272604159986
35 48 1408.5972149759998
36 48 1387.2435171839995
37 48 1362.9269928959984
38 48 1335.2057694719983
39 48 1303.4928844800013
40 48 1266.989034239999
41 48 1224.5707422720009
42 48 1174.593196799998
43 48 1114.5158876159978
44 48 1040.1189465600003
45 48 943.6270279679984
46 48 808.2338204159986
47 48 585.8761651199998
48 48 0.0

